VBx for End-to-End Neural and Clustering-based Diarization

We present improvements to speaker diarization in the two-stage end-to-end neural diarization with vector clustering (EEND-VC) framework. The first stage employs a Conformer-based EEND model with WavLM features to infer frame-level speaker activity within short windows. The identities and counts of global speakers are then derived in the second stage by clustering speaker embeddings across windows. The focus of this work is to improve the second stage; we filter unreliable embeddings from short segments and reassign them after clustering. We also integrate the VBx clustering to improve robustness when the number of speakers is large and individual speaking durations are limited. Evaluation on a compound benchmark spanning multiple domains is conducted without fine-tuning the EEND model or tuning clustering parameters per dataset. Despite this, the system generalizes well and matches or exceeds recent state-of-the-art performance.

==> tsne.csv <==
x,y,v,g,l,c,o
25.7,-34.78,4,4,1.38,1,0
25.58,-35.62,4,4,2.74,1,0
25.33,-35.89,4,4,2.66,2,0
-11.64,29.48,3,3,1.68,2,0
25.63,-35.86,4,4,2.68,3,0
-11.86,30.38,3,3,3.28,3,0
6.83,-1.0,5,0,0.5,3,0
25.36,-35.97,4,4,2.68,3,0
-11.85,30.42,3,3,3.78,3,0
7.23,36.38,2,2,0.62,3,0
25.75,-36.15,4,4,2.68,3,0
-11.84,30.45,3,3,3.78,3,0
7.32,37.52,2,2,2.22,3,0
25.74,-36.18,4,4,2.68,4,0
-11.84,30.47,3,3,3.78,4,0
7.31,37.51,2,2,2.12,4,0
-1.32,-0.2,5,1,0.42,4,0
25.33,-36.19,4,4,2.68,4,0
-11.84,30.5,3,3,3.78,4,0
7.31,37.57,2,2,2.12,4,0
-35.3,-29.57,1,1,2.04,4,0
25.58,-36.36,4,4,2.66,3,0
-36.43,-29.57,1,1,3.26,3,0
-9.93,31.21,2,3,5.88,3,0
25.42,-36.44,4,4,2.64,4,0
-36.75,-29.72,1,1,4.04,4,0
7.31,37.62,2,2,2.14,4,0
-12.51,31.31,0,3,4.3,4,0
41.79,-6.1,0,0,4.2,3,0
-36.46,-29.59,1,1,3.22,3,0
-9.91,31.22,2,3,5.8,3,0
42.1,-5.31,0,0,2.98,4,0
-11.77,30.64,3,3,3.66,4,0
-36.45,-29.56,1,1,3.18,4,0
7.78,37.87,2,2,2.82,4,0
42.04,-5.3,0,0,2.98,3,0
-9.48,31.38,2,3,4.26,3,0
-36.34,-30.62,1,1,5.26,3,0
2.38,-46.16,4,4,5.78,4,0
41.73,-5.33,0,0,3.0,4,0
7.29,37.67,2,2,2.12,4,0
-34.76,-29.64,1,1,1.1,4,0
2.88,-46.87,4,4,5.14,4,0
41.8,-5.18,0,0,2.96,4,0
-36.49,-29.67,1,1,3.2,4,0
7.04,38.29,2,2,1.42,4,0
3.06,-46.88,4,4,6.44,3,0
-36.51,-29.68,1,1,3.24,3,0
41.9,-5.06,0,0,2.88,3,0
3.22,-46.89,4,4,7.84,3,0
-37.06,-29.73,1,1,2.8,3,0
41.83,-5.02,0,0,2.88,3,0
3.47,-46.96,4,4,9.98,3,0
41.67,-5.11,0,0,2.98,3,0
-37.68,-30.21,1,1,1.14,3,0
3.91,-47.32,4,4,11.36,2,0
41.53,-5.23,0,0,2.94,2,0
4.11,-47.33,4,4,13.0,2,0
40.59,-5.5,0,0,1.28,2,0
4.17,-47.28,4,4,14.5,1,0
4.34,-47.35,4,4,14.46,1,0
4.74,-47.48,4,4,14.82,1,0
5.25,-47.45,4,4,14.48,1,0
5.64,-47.33,4,4,14.34,2,0
1.91,8.12,5,0,0.66,2,0
5.81,-47.38,4,4,14.72,2,0
1.86,8.09,5,0,0.64,2,0
5.9,-47.38,4,4,14.74,2,0
1.73,8.03,5,0,0.64,2,0
6.11,-47.59,4,4,14.72,2,0
1.55,7.81,5,0,0.66,2,0
6.44,-48.14,4,4,14.74,2,0
1.47,7.65,5,0,0.64,2,0
6.53,-48.32,4,4,14.3,2,0
1.25,7.47,5,0,0.64,2,0
6.69,-48.32,4,4,14.8,2,0
1.03,7.37,5,0,0.64,2,0
6.97,-48.05,4,4,15.32,2,0
0.97,7.28,5,0,0.64,2,0
7.39,-48.18,4,4,15.32,2,0
1.02,7.31,5,0,0.64,2,0
7.74,-48.04,4,4,15.24,2,0
1.05,6.83,5,0,0.72,2,0
7.84,-47.96,4,4,15.98,1,0
7.98,-47.56,4,4,15.98,1,0
8.2,-47.46,4,4,15.22,1,0
8.27,-47.16,4,4,14.66,1,0
8.3,-46.87,4,4,14.66,1,0
8.25,-46.65,4,4,14.66,1,0
8.11,-46.34,4,4,13.8,2,0
4.26,3.24,5,4,0.34,2,0
7.92,-46.05,4,4,14.36,1,0
7.68,-45.59,4,4,14.04,1,0
7.46,-45.36,4,4,12.38,2,0
15.84,62.82,2,2,1.02,2,0
7.27,-45.2,4,4,11.16,2,0
14.71,62.92,2,2,2.18,2,0
6.65,-44.69,4,4,11.24,2,0
14.71,62.95,2,2,2.16,2,0
6.49,-44.52,4,4,12.36,2,0
14.77,62.99,2,2,2.16,2,0
6.43,-44.46,4,4,11.68,2,0
14.86,63.34,2,2,2.16,2,0
6.02,-44.15,4,4,11.64,2,0
14.89,63.32,2,2,2.18,2,0
5.72,-43.91,4,4,9.78,3,0
14.82,63.41,2,2,2.18,3,0
5.6,0.54,5,3,0.76,3,1
5.63,-43.84,4,4,8.6,3,0
-15.79,8.23,5,3,1.68,3,0
14.67,63.41,2,2,2.14,3,0
5.13,-43.38,4,4,7.68,3,0
-15.79,8.23,5,3,0.94,3,0
14.43,63.22,2,2,2.16,3,0
4.95,-43.29,4,4,6.52,3,0
-20.13,10.12,3,3,2.9,3,0
14.39,63.25,2,2,2.16,3,0
5.05,-43.21,4,4,7.68,3,0
-20.07,10.13,3,3,3.12,3,0
13.79,63.94,2,2,1.16,3,0
5.05,-43.19,4,4,7.08,2,0
-19.48,10.22,3,3,3.5,2,0
3.1,-35.84,4,4,6.12,2,0
-19.03,10.36,3,3,4.52,2,0
3.92,-34.45,4,4,6.18,2,0
-18.98,10.37,3,3,4.5,2,0
4.17,-34.28,4,4,7.02,2,0
-18.97,10.38,3,3,4.52,2,0
4.52,-33.8,4,4,6.82,2,0
-18.96,10.33,3,3,4.88,2,0
4.68,-33.98,4,4,8.52,2,0
-18.88,10.37,3,3,4.72,2,0
4.82,-34.01,4,4,10.3,3,0
-18.41,10.82,3,3,3.64,3,0
-1.46,-44.52,5,3,0.1,3,1
5.09,-34.0,4,4,10.56,3,0
-18.38,10.81,3,3,3.5,3,0
-2.15,-12.66,5,4,0.58,3,1
5.21,-34.15,4,4,11.32,3,0
-5.88,9.07,3,3,1.8,3,0
5.13,0.49,5,4,0.4,3,0
5.4,-34.1,4,4,10.2,3,0
-5.88,9.07,3,3,1.6,3,0
-4.35,2.88,5,4,0.66,3,0
5.48,-34.11,4,4,10.4,3,0
-28.04,10.34,3,3,3.4,3,0
-2.15,-12.66,5,4,0.6,3,1
5.89,-34.04,4,4,10.08,3,0
-28.03,10.35,3,3,2.98,3,0
6.23,2.85,5,1,0.9,3,0
6.39,-34.04,4,4,8.74,4,0
-28.05,10.37,3,3,2.92,4,0
7.41,7.98,5,1,1.62,4,0
20.53,15.69,0,0,0.8,4,1
6.69,-34.04,4,4,7.16,4,0
-28.38,10.88,3,3,4.56,4,0
7.51,7.57,5,1,1.48,4,0
21.02,15.85,0,0,0.52,4,1
6.82,-34.05,4,4,6.18,3,0
-28.86,11.43,3,3,6.22,3,0
19.47,15.32,0,1,2.04,3,0
7.03,-34.05,4,4,4.7,4,0
-28.98,11.6,3,3,6.48,4,0
7.36,8.25,5,1,1.08,4,0
20.32,15.62,0,0,0.96,4,1
15.74,-57.89,4,4,4.12,4,0
-29.03,11.68,3,3,6.42,4,0
7.24,8.7,5,1,0.86,4,0
19.92,15.48,0,0,1.22,4,1
15.59,-58.0,4,4,4.08,4,0
-29.04,11.71,3,3,6.5,4,0
7.22,8.74,5,1,0.86,4,0
19.91,15.48,0,0,1.24,4,1
15.02,-58.03,4,4,5.32,4,0
-29.1,11.79,3,3,5.98,4,0
7.21,8.76,5,1,0.82,4,0
19.9,15.48,0,0,1.28,4,1
14.5,-57.64,4,4,5.8,4,0
-29.12,12.01,3,3,5.6,4,0
7.22,8.72,5,1,0.96,4,0
19.98,15.5,0,0,1.22,4,1
14.65,-57.37,4,4,6.78,4,0
6.58,4.01,1,1,0.44,4,0
-29.34,12.5,3,3,3.66,4,0
4.51,1.13,5,1,0.08,4,0
14.9,-57.1,4,4,7.92,4,0
4.79,7.57,5,1,0.1,4,0
-29.35,12.61,3,3,3.72,4,0
19.2,15.38,0,0,1.06,4,1
14.87,-57.03,4,4,7.98,3,0
8.41,-49.43,1,1,2.14,3,1
-28.67,13.1,3,3,5.3,3,0
14.88,-57.02,4,4,8.06,3,0
-28.28,13.65,3,3,5.44,3,0
4.79,7.55,5,1,0.2,3,0
14.88,-57.0,4,4,8.06,3,0
-16.73,22.98,3,3,4.72,3,0
-16.95,-4.25,1,3,1.3,3,0
14.85,-56.87,4,4,8.44,3,0
-16.61,23.06,3,3,4.72,3,0
8.6,-49.89,5,4,0.48,3,1
14.93,-56.16,4,4,7.32,2,0
-16.41,23.19,3,3,4.72,2,0
15.0,-55.81,4,4,5.48,2,0
-16.33,23.25,3,3,4.72,2,0
15.14,-54.99,4,4,3.86,2,0
-16.15,23.35,3,3,4.7,2,0
-16.04,23.41,3,3,4.82,2,0
7.13,-1.93,5,4,1.98,2,0
-15.95,23.49,3,3,5.9,1,0
-15.75,23.49,3,3,4.28,1,0
-15.08,23.68,3,3,2.68,1,0
23.1,-51.95,4,4,1.46,2,0
-14.57,23.84,3,3,1.08,2,0
22.94,-52.82,4,4,3.12,1,0
22.96,-52.97,4,4,3.08,2,0
-25.22,20.92,3,3,1.48,2,0
22.93,-53.01,4,4,3.06,2,0
-25.54,20.77,3,3,3.08,2,0
22.89,-53.11,4,4,3.06,2,0
-25.94,20.68,3,3,4.68,2,0
22.49,-52.81,4,4,3.62,2,0
-26.11,20.63,3,3,5.6,2,0
22.74,-53.24,4,4,3.24,2,0
-26.27,20.63,3,3,6.76,2,0
22.38,-53.19,4,4,3.36,2,0
-26.81,20.61,3,3,8.5,2,0
22.25,-53.2,4,4,3.48,2,0
-27.3,20.65,3,3,9.92,2,0
-27.66,20.77,3,3,11.5,2,0
22.15,-53.25,4,4,3.58,2,0
-27.91,20.9,3,3,13.14,2,0
21.76,-53.6,4,4,2.08,2,0
-27.93,20.9,3,3,13.78,2,0
-4.68,-59.28,4,4,1.62,2,0
-28.16,21.07,3,3,12.22,2,0
-4.23,-59.68,4,4,2.52,2,0
-28.31,21.43,3,3,11.42,2,0
-4.24,-59.68,4,4,2.48,2,0
-28.31,21.96,3,3,10.68,2,0
-4.2,-59.75,4,4,2.74,2,0
-3.5,-60.11,4,4,2.8,2,0
-28.34,22.07,3,3,11.64,2,0
-28.39,22.57,3,3,11.06,2,0
-3.44,-60.14,4,4,2.78,2,0
-28.44,22.88,3,3,11.04,2,0
-3.42,-60.15,4,4,2.78,2,0
-28.35,23.45,3,3,10.74,2,0
-3.39,-60.17,4,4,2.76,2,0
-28.11,23.65,3,3,11.0,2,0
-3.4,-60.16,4,4,2.78,2,0
-28.03,24.16,3,3,10.74,2,0
-3.41,-60.16,4,4,2.74,2,0
0.4,-62.86,4,4,2.68,2,0
-28.08,24.12,3,3,11.4,2,0
-27.91,24.42,3,3,11.4,2,0
1.01,-63.42,4,4,1.98,2,0
-27.83,24.49,3,3,11.96,2,0
1.03,-63.43,4,4,2.0,2,0
-27.65,24.86,3,3,11.56,2,0
1.05,-63.43,4,4,2.0,2,0
-27.53,25.04,3,3,12.34,2,0
1.27,-64.27,4,4,1.14,2,0
-27.15,25.32,3,3,12.32,2,0
1.27,-64.25,4,4,1.18,2,0
-27.07,25.48,3,3,11.94,2,0
1.85,-63.77,4,4,1.54,2,0
-21.4,30.9,3,3,11.1,3,0
1.89,-63.74,4,4,1.66,3,0
-2.67,2.58,5,3,0.18,3,0
-21.07,31.24,3,3,11.34,2,0
1.89,-63.79,4,4,1.5,2,0
-20.84,31.39,3,3,11.14,2,0
2.01,-63.67,4,4,2.1,2,0
-20.53,31.53,3,3,12.46,2,0
1.8,-13.92,5,4,0.1,2,0
-20.18,31.71,3,3,12.5,2,0
1.3,-13.84,4,4,0.42,2,0
-19.91,31.73,3,3,13.24,2,0
0.78,-12.36,5,4,2.3,2,1
-19.79,31.71,3,3,13.7,2,0
0.78,-12.36,5,4,2.28,2,1
-19.39,31.41,3,3,13.74,2,0
0.77,-12.36,5,4,2.24,2,1
-19.41,31.2,3,3,13.82,2,0
1.14,-13.83,4,4,0.54,2,0
-19.2,30.86,3,3,13.78,2,0
-5.96,5.33,5,4,2.2,2,1
-19.08,30.58,3,3,14.06,2,0
-5.58,5.35,5,4,1.62,2,1
-18.95,30.28,3,3,14.04,2,0
-5.57,5.35,5,4,1.64,2,1
-18.85,30.08,3,3,13.86,2,0
-5.57,5.35,5,4,1.6,2,1
-18.71,29.8,3,3,13.7,2,0
-5.32,5.43,5,4,1.0,2,1
-18.55,29.65,3,3,12.68,2,0
0.38,-58.96,4,4,1.0,2,0
-18.31,29.38,3,3,11.1,2,0
0.44,-58.51,4,4,2.6,2,0
-18.26,29.23,3,3,9.56,2,0
0.45,-58.08,4,4,4.2,2,0
0.48,-57.77,4,4,5.18,2,0
-17.63,29.13,3,3,8.16,2,0
0.58,-57.08,4,4,6.8,2,0
-17.36,29.09,3,3,6.44,2,0
0.62,-56.79,4,4,8.4,2,0
-16.54,29.05,3,3,5.28,2,0
0.66,-56.42,4,4,9.82,2,0
-16.33,29.03,3,3,3.8,2,0
0.65,-56.41,4,4,9.64,2,0
-16.11,29.01,3,3,2.06,2,0
0.64,-56.4,4,4,9.6,2,0
-19.51,25.66,3,3,2.36,2,0
0.63,-56.39,4,4,9.58,2,0
-19.75,25.52,3,3,3.4,2,0
0.46,-56.16,4,4,8.52,2,0
-20.44,24.99,3,3,5.02,2,0
0.03,-55.64,4,4,6.94,2,0
-20.6,24.86,3,3,6.64,2,0
-0.09,-55.53,4,4,5.32,2,0
-20.75,24.68,3,3,8.24,2,0
-0.23,-55.37,4,4,4.06,2,0
-21.09,24.31,3,3,9.84,2,0
-21.26,24.2,3,3,10.8,3,0
-0.39,-42.39,4,4,2.36,3,0
5.0,-14.6,5,4,0.56,3,0
-21.53,23.93,3,3,12.1,3,0
-0.39,-42.38,4,4,1.18,3,0
5.05,-14.46,5,4,0.54,3,0
-21.19,24.18,3,3,9.7,3,0
5.31,-14.33,5,4,0.46,3,0
-22.22,22.01,1,3,3.74,3,0
-22.02,23.51,3,3,14.8,2,0
5.08,-14.38,5,4,0.54,2,0
-22.41,23.19,3,3,14.8,2,0
5.09,-14.36,5,4,0.54,2,0
-22.65,22.86,3,3,11.76,2,0
-20.62,23.3,2,3,2.94,2,0
-22.63,22.98,3,3,13.24,2,0
-25.25,24.52,5,3,1.58,2,0
-23.7,23.51,3,3,14.28,2,0
5.53,-14.16,5,4,0.52,2,0
-23.86,23.67,3,3,14.34,2,0
5.6,-14.15,5,4,0.5,2,0
-23.97,23.81,3,3,14.5,2,0
5.21,-13.51,5,4,0.42,2,0
-24.08,23.98,3,3,14.96,1,0
-24.14,24.35,3,3,14.78,1,0
-24.24,25.0,3,3,14.84,1,0
-24.3,25.74,3,3,12.6,2,0
-23.27,22.25,1,3,1.82,2,0
-24.28,25.76,3,3,13.04,2,0
21.31,-28.17,4,4,0.98,2,0
-24.25,25.83,3,3,12.46,2,0
21.31,-28.17,4,4,1.38,2,0
-23.68,26.33,3,3,12.48,2,0
21.31,-28.17,4,4,1.34,2,0
-23.43,26.61,3,3,11.7,2,0
21.31,-28.18,4,4,1.34,2,0
-23.28,26.83,3,3,10.16,2,0
23.08,-42.53,4,4,2.6,2,0
-23.13,26.99,3,3,8.34,2,0
23.08,-42.54,4,4,2.44,2,0
22.73,-43.54,4,4,3.52,3,0
-23.03,27.12,3,3,7.38,3,0
-5.09,-24.79,5,3,1.02,3,1
22.7,-43.64,4,4,3.1,2,0
-22.96,27.37,3,3,6.82,2,0
22.71,-43.62,4,4,2.94,2,0
-23.25,28.39,3,3,6.52,2,0
22.69,-43.74,4,4,2.82,2,0
-23.53,28.75,3,3,6.62,2,0
22.62,-44.31,4,4,2.3,2,0
-23.62,28.85,3,3,8.5,2,0
22.56,-44.7,4,4,1.76,3,0
-23.67,28.91,3,3,9.38,3,0
-5.33,13.21,5,3,0.22,3,1
22.61,-44.7,4,4,1.82,3,0
-24.12,29.97,3,3,9.24,3,0
-5.35,13.22,5,3,0.24,3,1
-24.25,30.46,3,3,9.16,3,0
22.61,-44.78,4,4,1.86,3,0
-7.51,13.89,5,3,0.98,3,1
-24.25,30.59,3,3,10.5,2,0
21.1,-45.83,4,3,0.78,2,0
-24.32,30.9,3,3,12.12,2,0
21.08,-45.84,4,3,0.9,2,0
-24.4,31.05,3,3,13.0,2,0
-7.83,14.01,5,3,2.98,2,1
-24.52,31.41,3,3,14.02,2,0
-7.78,13.99,5,3,1.96,2,1
-24.56,31.62,3,3,13.04,2,0
5.86,-1.43,5,4,0.62,2,0
-24.53,31.82,3,3,13.54,2,0
5.86,-1.44,5,4,0.62,2,0
-24.55,32.08,3,3,11.4,2,0
4.39,-3.32,5,4,0.8,2,0
-24.6,32.2,3,3,10.34,2,0
16.66,-29.79,4,4,2.5,2,0
-24.68,32.5,3,3,9.04,3,0
16.71,-29.69,4,4,2.72,3,0
16.29,47.96,2,2,0.74,3,0
-24.91,33.08,3,3,7.72,3,0
16.62,-29.6,4,4,2.6,3,0
16.03,48.34,2,2,2.86,3,0
15.74,48.63,2,2,4.46,3,0
-25.05,33.43,3,3,6.06,3,0
16.67,-29.39,4,4,2.48,3,0
15.66,48.73,2,2,5.72,3,0
-25.27,33.92,3,3,4.44,3,0
16.68,-29.43,4,4,2.54,3,0
15.48,49.18,2,2,7.34,3,0
16.47,-29.4,4,4,2.68,3,0
-25.35,34.04,3,3,2.8,3,0
15.36,49.54,2,2,8.94,3,0
16.52,-29.26,4,4,2.76,3,0
-11.42,1.0,3,3,1.2,3,0
15.23,49.85,2,2,10.52,3,0
16.16,-29.21,4,4,2.08,3,0
-11.42,1.0,3,3,0.84,3,0
15.17,50.02,2,2,11.42,3,0
15.84,-29.09,4,4,3.2,3,0
0.08,-24.28,5,3,0.54,3,1
15.09,50.24,2,2,13.02,2,0
16.39,-28.52,4,4,2.02,2,0
15.01,50.43,2,2,14.04,2,0
14.74,-24.73,4,4,1.28,2,1
14.81,50.86,2,2,14.32,2,0
14.74,-24.73,4,4,1.28,2,1
14.8,51.19,2,2,14.34,2,0
14.74,-24.75,4,4,1.28,2,1
14.78,51.53,2,2,12.96,2,0
6.81,-56.4,4,4,1.32,2,0
14.8,51.7,2,2,11.76,2,0
7.14,-56.12,4,4,3.38,2,0
14.83,51.85,2,2,10.24,2,0
7.66,-55.97,4,4,5.14,2,0
14.87,52.06,2,2,8.62,2,0
7.89,-55.83,4,4,6.74,2,0
8.29,-55.73,4,4,7.66,3,0
14.97,52.45,2,2,7.22,3,0
15.04,-25.53,5,4,0.42,3,1
8.41,-55.23,4,4,9.26,2,0
15.04,52.68,2,2,6.34,2,0
8.43,-55.18,4,4,9.5,3,0
15.07,52.89,2,2,4.9,3,0
18.66,52.83,5,2,1.14,3,0
8.51,-55.22,4,4,9.34,2,0
17.08,52.58,2,2,6.2,2,0
8.44,-55.06,4,4,9.82,2,0
17.43,52.68,2,2,5.6,2,0
8.5,-55.06,4,4,9.78,2,0
18.36,53.29,2,2,4.66,2,0
8.78,-54.75,4,4,8.54,2,0
18.43,54.13,2,2,6.0,2,0
18.2,54.34,2,2,7.5,3,0
8.81,-54.55,4,4,7.12,3,0
12.92,-7.6,5,2,0.84,3,1
17.92,54.55,2,2,8.72,3,0
8.77,-53.98,4,4,5.58,3,0
13.9,-4.79,5,2,0.24,3,0
17.81,54.58,2,2,9.9,3,0
8.78,-53.46,4,4,3.92,3,0
12.9,-7.58,5,2,0.62,3,1
17.63,54.71,2,2,10.5,3,0
8.77,-52.37,4,4,2.3,3,0
12.61,-7.36,5,2,0.24,3,1
17.38,54.88,2,2,11.34,3,0
7.91,-4.21,5,2,0.6,3,0
11.96,-6.8,4,2,0.08,3,1
17.16,55.12,2,2,9.96,3,0
7.77,-30.34,4,2,1.68,3,1
13.65,-4.75,5,2,0.88,3,0
16.89,55.45,2,2,10.12,3,0
7.77,-30.34,4,2,1.68,3,1
13.65,-4.75,5,2,0.9,3,0
16.77,55.59,2,2,11.3,3,0
7.76,-30.31,4,2,2.38,3,1
11.99,-6.82,5,2,0.16,3,1
16.53,55.87,2,2,11.98,2,0
7.77,-30.34,4,2,1.7,2,1
16.27,56.37,2,2,10.22,2,0
20.03,-33.68,4,4,1.06,2,0
16.07,56.83,2,2,10.16,2,0
20.03,-33.68,4,4,1.04,2,0
15.97,57.2,2,2,8.78,2,0
20.03,-33.69,4,4,1.06,2,0
15.96,57.27,2,2,8.16,2,0
11.31,-63.44,4,4,2.2,2,0
15.86,57.34,2,2,7.36,2,0
12.12,-63.05,4,4,3.78,2,0
14.79,57.63,2,2,8.04,2,0
12.13,-63.03,4,4,3.66,2,0
14.6,57.67,2,2,8.58,2,0
12.22,-63.05,4,4,3.88,2,0
14.0,57.69,2,2,8.62,2,0
12.17,-63.09,4,4,3.68,2,0
13.23,57.56,2,2,8.64,2,0
12.28,-63.18,4,4,3.76,2,0
12.85,57.34,2,2,9.14,2,0
12.58,-63.21,4,4,3.5,2,0
12.57,57.15,2,2,10.26,2,0
12.74,-62.68,4,4,2.92,2,0
12.38,57.0,2,2,9.9,2,0
12.85,-62.85,4,4,3.12,2,0
12.34,56.86,2,2,11.52,2,0
12.92,-63.03,4,4,3.5,2,0
12.25,56.58,2,2,13.1,2,0
13.53,-63.42,4,4,2.12,2,0
12.18,56.31,2,2,14.22,2,0
16.42,-3.97,5,4,0.06,2,0
12.0,55.88,2,2,12.96,2,0
19.16,-18.42,4,4,1.66,2,0
11.93,55.73,2,2,13.64,2,0
19.01,-17.62,5,4,1.28,2,0
11.79,55.16,2,2,13.6,2,0
18.95,-17.62,5,4,1.24,2,0
11.71,54.64,2,2,13.68,2,0
18.82,-17.69,5,4,1.26,2,0
11.71,54.46,2,2,13.8,2,0
18.68,-17.75,5,4,1.26,2,0
11.68,54.03,2,2,13.8,2,0
18.47,-17.84,5,4,1.28,2,0
11.66,53.78,2,2,14.4,2,0
18.22,-17.91,5,4,1.16,2,0
11.63,53.61,2,2,14.4,2,0
18.21,-17.85,5,4,1.16,2,0
11.6,53.17,2,2,14.4,2,0
18.2,-17.73,5,4,1.18,2,0
11.53,53.03,2,2,13.58,2,0
18.38,-17.42,5,4,1.26,2,0
11.41,52.95,2,2,14.88,1,0
11.05,52.85,2,2,14.86,1,0
10.52,52.55,2,2,14.88,1,0
10.19,52.49,2,2,14.5,1,0
9.71,52.39,2,2,14.72,1,0
9.26,52.32,2,2,14.66,1,0
9.01,52.24,2,2,14.14,2,0
18.62,-4.91,5,2,0.4,2,0
8.76,52.15,2,2,14.2,2,0
18.76,-5.37,5,2,0.36,2,0
8.24,51.99,2,2,14.22,2,0
18.7,-5.52,5,2,0.36,2,0
8.18,51.79,2,2,15.02,2,0
19.0,-5.84,5,2,0.4,2,0
8.24,51.63,2,2,14.96,2,0
18.95,-5.8,5,2,0.4,2,0
8.47,51.19,2,2,14.98,2,0
19.19,-5.35,5,2,0.4,2,0
8.66,50.89,2,2,15.04,2,0
19.14,-5.33,5,2,0.42,2,0
8.78,50.76,2,2,15.4,2,0
19.23,-5.84,5,2,0.42,2,0
9.02,50.56,2,2,15.4,2,0
19.41,-5.71,5,2,0.4,2,0
9.35,50.32,2,2,15.4,2,0
19.44,-5.65,5,2,0.4,2,0
9.52,50.25,2,2,15.98,1,0
9.77,50.19,2,2,15.76,1,0
10.13,50.13,2,2,15.9,1,0
10.46,49.97,2,2,15.9,1,0
10.52,49.84,2,2,15.86,1,0
10.81,49.56,2,2,15.86,1,0
11.08,49.28,2,2,15.86,1,0
11.17,48.86,2,2,15.8,1,0
11.17,48.53,2,2,15.8,1,0
11.13,48.22,2,2,15.82,1,0
10.86,47.93,2,2,15.96,1,0
10.62,47.96,2,2,15.98,1,0
10.38,47.89,2,2,15.98,1,0
10.12,47.86,2,2,15.98,1,0
9.88,47.86,2,2,15.4,2,0
7.67,-6.21,5,1,0.58,2,1
9.52,47.94,2,2,15.02,2,0
9.15,0.09,5,1,0.26,2,0
9.37,48.05,2,2,14.6,2,0
16.15,-0.76,5,1,0.44,2,0
9.02,55.25,2,2,14.6,2,0
16.15,-0.77,5,1,0.44,2,0
9.0,55.68,2,2,14.6,2,0
16.15,-0.76,5,1,0.44,2,0
8.98,55.9,2,2,13.76,3,0
16.16,-0.6,5,1,1.0,3,0
-10.08,-2.07,3,0,0.68,3,1
8.93,56.27,2,2,12.18,3,0
-28.39,-23.99,1,1,2.26,3,0
-9.45,-1.81,5,1,1.02,3,1
8.9,56.51,2,2,10.58,3,0
-28.64,-23.84,1,1,3.86,3,0
-9.34,-1.77,5,1,1.02,3,1
8.85,56.79,2,2,9.0,3,0
-29.34,-23.43,1,1,5.46,3,0
-9.25,-1.79,5,1,1.02,3,1
8.78,57.27,2,2,7.4,3,0
-29.59,-23.31,1,1,7.04,3,0
-9.13,-1.81,5,1,1.02,3,1
8.73,57.61,2,2,5.84,3,0
-29.63,-23.25,1,1,7.76,3,0
-9.12,-1.91,5,1,1.02,3,1
8.69,57.91,2,2,4.62,3,0
-29.7,-22.98,1,1,8.86,3,0
-9.03,-1.97,5,1,1.02,3,1
8.71,58.29,2,2,3.96,3,0
-29.76,-22.62,1,1,9.54,3,0
-8.97,-1.99,5,1,1.02,3,1
-30.05,-22.59,1,1,11.0,3,0
-8.8,-2.52,5,1,1.06,3,1
8.66,58.8,2,2,1.72,3,0
-30.36,-22.4,1,1,12.62,3,0
11.25,-28.98,4,1,0.24,3,0
-8.75,-2.62,5,1,1.02,3,1
-30.5,-22.28,1,1,13.0,2,0
11.25,-28.95,5,1,0.6,2,0
-30.54,-22.05,1,1,11.74,2,0
18.48,-37.17,4,1,1.44,2,0
-30.56,-21.81,1,1,10.18,2,0
18.5,-37.31,4,4,2.4,2,0
-30.81,-21.63,1,1,8.56,2,0
18.6,-38.15,4,4,4.14,2,0
-30.78,-21.37,1,1,6.96,2,0
18.63,-38.79,4,4,5.98,2,0
-30.73,-21.25,1,1,5.98,2,0
18.94,-39.06,4,4,6.68,2,0
-31.22,-21.2,1,1,5.2,2,0
18.86,-39.04,4,4,6.68,2,0
-31.58,-21.79,1,1,6.2,2,0
18.85,-39.3,4,4,6.7,2,0
-31.49,-23.69,1,1,5.74,2,0
18.82,-39.35,4,4,6.56,2,0
-31.92,-24.21,1,1,5.96,2,0
18.83,-39.39,4,4,6.56,2,0
-32.08,-24.37,1,1,6.02,2,0
18.68,-39.45,4,4,7.34,2,0
-32.35,-24.25,1,1,7.78,2,0
19.09,-39.74,4,4,5.7,2,0
-32.45,-24.19,1,1,8.2,2,0
19.6,-39.69,4,4,5.58,2,0
-32.65,-23.88,1,1,9.68,2,0
19.93,-39.79,4,4,3.86,2,0
-33.05,-23.53,1,1,11.22,2,0
8.05,-17.5,4,4,2.34,2,0
-33.23,-23.49,1,1,12.58,2,0
8.03,-16.75,5,4,1.78,2,0
-33.3,-23.33,1,1,13.56,2,0
8.01,-16.74,5,4,1.86,2,0
-33.55,-23.07,1,1,14.02,2,0
8.06,-16.61,5,4,1.62,2,0
-33.88,-22.97,1,1,14.08,2,0
8.09,-16.6,5,4,1.64,2,0
-34.21,-22.74,1,1,14.12,2,0
8.1,-16.64,5,4,1.54,2,0
-34.21,-22.51,1,1,14.68,2,0
8.44,-16.46,5,4,0.98,2,0
-34.23,-22.2,1,1,14.68,2,0
8.24,-16.33,5,4,1.02,2,0
-34.26,-21.94,1,1,15.4,2,0
9.36,-2.62,5,1,0.32,2,0
-34.4,-21.6,1,1,15.4,2,0
9.36,-2.64,5,1,0.32,2,0
-34.46,-21.24,1,1,15.4,2,0
9.19,-2.44,5,1,0.26,2,0
-34.49,-21.06,1,1,15.52,2,0
4.86,5.69,5,1,0.08,2,0
-34.49,-20.67,1,1,15.52,2,0
4.86,5.69,5,1,0.08,2,0
-34.68,-20.49,1,1,15.52,2,0
4.86,5.69,5,1,0.1,2,0
-34.84,-20.16,1,1,15.52,2,0
-2.77,6.49,5,1,0.46,2,1
-34.91,-20.08,1,1,15.52,2,0
-2.78,6.49,5,1,0.46,2,1
-35.06,-20.07,1,1,14.94,2,0
2.74,-3.95,5,1,0.54,2,0
-35.48,-20.27,1,1,14.94,2,0
2.79,-3.89,5,1,0.58,2,0
-35.81,-20.57,1,1,14.92,2,0
2.73,-3.99,5,1,0.52,2,0
-35.95,-20.89,1,1,14.42,2,0
3.41,-4.35,5,1,0.76,2,0
-36.11,-21.23,1,1,14.5,2,0
3.46,-4.25,5,1,0.92,2,0
-36.26,-21.54,1,1,14.32,2,0
7.38,-10.17,5,1,1.04,2,0
-36.38,-21.78,1,1,13.58,2,0
7.5,-10.7,5,1,1.1,2,0
-36.65,-21.88,1,1,12.78,2,0
7.57,-10.86,5,1,0.88,2,0
-36.9,-22.21,1,1,12.44,2,0
7.54,-10.78,5,1,1.02,2,0
-36.85,-22.41,1,1,12.44,2,0
7.54,-10.81,5,1,0.9,2,0
-36.75,-22.5,1,1,13.1,2,0
7.83,-12.21,5,1,0.4,2,0
-36.43,-22.84,1,1,13.22,2,0
7.9,-12.34,5,1,0.42,2,0
-36.18,-23.34,1,1,13.18,2,0
7.93,-12.4,5,1,0.38,2,0
-36.02,-23.7,1,1,13.72,2,0
8.0,-12.49,5,1,0.44,2,0
-35.68,-24.23,1,1,13.64,2,0
8.0,-12.44,5,1,0.44,2,0
-35.55,-24.49,1,1,14.3,1,0
-35.53,-24.51,1,1,14.64,1,0
-35.44,-24.75,1,1,15.18,1,0
-35.26,-25.13,1,1,14.84,1,0
-35.21,-25.32,1,1,14.3,2,0
-5.33,-34.75,4,1,0.86,2,0
-35.07,-25.38,1,1,13.02,2,0
-4.76,-34.34,4,1,1.96,2,0
-35.0,-25.42,1,1,11.48,3,0
51.33,-2.5,0,0,1.22,3,0
-4.27,-33.99,4,1,2.06,3,0
-34.88,-25.67,1,1,9.9,3,0
-4.6,-34.13,4,1,2.44,3,0
52.0,-2.33,0,0,2.8,3,0
-36.11,-26.49,0,1,10.26,3,0
-4.61,-34.11,4,1,2.56,3,0
-23.87,7.32,3,1,2.0,3,0
51.86,-1.86,0,0,6.0,3,0
-4.39,-33.9,4,1,2.26,3,0
-34.36,-26.1,1,1,6.5,3,0
51.65,-1.52,0,0,7.6,3,0
-4.14,-33.37,4,1,2.78,3,0
-33.78,-26.67,1,1,4.44,3,0
51.56,-1.18,0,0,9.2,3,0
-3.97,-32.89,4,1,3.48,3,0
-33.72,-26.72,1,1,3.04,3,0
51.5,-0.86,0,0,10.82,2,0
-4.09,-32.32,4,1,5.16,2,0
51.65,-0.78,0,0,12.42,2,0
-3.91,-32.76,4,1,3.56,2,0
51.65,-0.63,0,0,14.02,2,0
-3.38,-32.49,4,1,1.96,2,0
51.75,-0.42,0,0,15.4,2,0
4.29,2.2,5,0,0.3,2,0
51.66,-0.09,0,0,15.9,1,0
51.65,0.32,0,0,15.86,1,0
51.61,0.58,0,0,15.9,1,0
51.55,0.82,0,0,15.5,1,0
51.46,1.08,0,0,15.4,1,0
51.18,1.58,0,0,15.4,1,0
51.18,1.7,0,0,15.38,1,0
51.1,2.07,0,0,15.34,1,0
51.17,2.31,0,0,15.36,1,0
51.26,2.63,0,0,15.36,1,0
51.57,2.83,0,0,15.46,1,0
51.85,2.99,0,0,15.46,1,0
52.21,3.08,0,0,15.44,1,0
52.43,3.16,0,0,15.98,1,0
52.81,3.27,0,0,15.98,1,0
56.81,3.74,0,0,15.98,1,0
57.21,3.74,0,0,15.98,1,0
57.68,3.66,0,0,15.98,1,0
57.9,3.67,0,0,15.98,1,0
58.19,3.56,0,0,15.98,1,0
58.35,3.49,0,0,15.58,1,0
58.54,3.27,0,0,15.66,1,0
58.74,3.14,0,0,15.66,1,0
58.75,2.76,0,0,15.66,1,0
58.58,2.54,0,0,15.42,1,0
58.1,2.09,0,0,15.42,1,0
57.86,1.83,0,0,15.44,1,0
57.49,1.66,0,0,15.38,1,0
57.29,1.29,0,0,15.36,1,0
57.05,0.87,0,0,15.3,1,0
57.01,0.74,0,0,15.5,1,0
56.71,0.66,0,0,15.52,1,0
56.28,0.5,0,0,15.52,1,0
55.9,0.62,0,0,15.52,1,0
55.64,0.75,0,0,15.76,1,0
55.33,0.95,0,0,15.76,1,0
54.86,1.22,0,0,15.7,1,0
54.82,1.31,0,0,15.98,1,0
54.67,1.5,0,0,15.9,1,0
54.53,1.96,0,0,15.56,1,0
54.49,2.38,0,0,15.58,1,0
54.54,2.65,0,0,15.56,1,0
54.54,2.88,0,0,15.56,1,0
54.52,3.08,0,0,15.5,1,0
54.7,3.59,0,0,15.36,1,0
54.88,4.11,0,0,15.26,1,0
54.91,4.34,0,0,15.22,1,0
54.88,4.45,0,0,14.98,2,0
3.04,4.57,5,0,0.32,2,1
55.06,4.71,0,0,14.84,2,0
64.11,2.45,5,0,0.48,2,1
55.21,5.03,0,0,15.22,2,0
64.04,2.38,5,0,0.48,2,1
55.17,5.15,0,0,15.22,2,0
64.0,2.16,5,0,0.48,2,1
55.0,5.36,0,0,15.26,2,0
64.1,2.01,5,0,0.46,2,1
54.85,5.63,0,0,15.28,2,0
64.25,1.96,5,0,0.46,2,1
54.57,5.98,0,0,15.5,2,0
64.41,2.05,5,0,0.48,2,1
54.27,6.25,0,0,15.5,2,0
64.49,2.18,5,0,0.48,2,1
53.98,6.48,0,0,15.5,2,0
64.42,2.41,5,0,0.48,2,1
53.6,6.84,0,0,15.5,2,0
64.4,2.46,5,0,0.48,2,1
53.36,7.0,0,0,15.98,1,0
53.1,7.08,0,0,15.98,1,0
52.72,7.17,0,0,15.5,2,0
56.73,-5.46,5,0,0.48,2,1
52.47,7.17,0,0,15.4,2,0
56.73,-5.46,5,0,0.5,2,1
52.09,7.16,0,0,15.46,2,0
56.73,-5.46,4,0,0.52,2,1
51.79,7.03,0,0,15.1,2,0
56.41,-5.47,5,0,0.88,2,1
51.53,6.85,0,0,14.32,2,0
55.56,-5.09,5,0,1.02,2,1
51.32,6.71,0,0,12.8,2,0
55.59,-5.08,5,0,0.94,2,1
51.07,6.42,0,0,12.62,2,0
55.59,-5.08,5,0,0.98,2,1
50.77,6.08,0,0,11.96,2,0
55.12,-5.02,5,0,1.64,2,1
50.46,5.75,0,0,10.36,2,0
-4.78,-42.3,2,4,0.38,2,0
50.22,5.53,0,0,9.12,2,0
-4.59,-42.84,4,4,2.04,2,0
49.93,5.21,0,0,7.84,2,0
-4.4,-43.35,4,4,3.68,2,0
49.59,4.87,0,0,6.26,2,0
-4.27,-43.76,4,4,5.28,2,0
49.29,4.47,0,0,4.46,2,0
-4.12,-44.46,4,4,6.94,2,0
48.93,3.83,0,0,3.3,2,0
-4.06,-44.72,4,4,8.58,2,0
-3.88,-44.95,4,4,10.0,2,0
48.69,3.61,0,0,2.36,2,0
-3.45,-45.26,4,4,11.54,2,0
48.69,3.61,0,0,2.3,2,0
-3.29,-45.43,4,4,13.02,2,0
48.02,3.92,0,0,0.92,2,0
-3.19,-45.59,4,4,14.66,2,0
-1.57,3.49,5,0,1.08,2,1
-3.06,-45.67,4,4,15.02,1,0
-2.79,-45.89,4,4,14.78,1,0
-2.5,-46.1,4,4,14.62,1,0
-2.1,-46.38,4,4,14.6,1,0
-1.76,-46.73,4,4,14.58,1,0
-1.71,-46.95,4,4,14.54,1,0
-1.72,-47.06,4,4,13.88,1,0
-1.79,-47.64,4,4,12.98,1,0
-2.12,-48.01,4,4,12.92,1,0
-2.21,-48.14,4,4,11.66,2,0
13.19,37.59,2,2,1.32,2,0
-2.27,-48.21,4,4,10.66,3,0
13.1,37.9,2,2,1.86,3,0
-32.48,-17.68,1,1,0.76,3,0
-2.39,-48.4,4,4,9.08,3,0
13.1,37.9,2,2,1.86,3,0
-32.89,-16.92,1,1,2.4,3,0
-2.52,-48.52,4,4,7.94,3,0
-33.22,-16.36,1,1,4.0,3,0
13.11,37.89,2,2,1.78,3,0
-2.67,-48.71,4,4,6.22,3,0
-33.3,-15.64,1,1,5.18,3,0
13.11,37.9,2,2,1.78,3,0
-33.32,-15.64,1,1,5.18,3,0
12.7,39.58,2,2,2.24,3,0
-2.63,-49.06,4,4,5.64,3,0
-33.36,-15.65,1,1,5.16,4,0
12.81,39.39,2,2,3.02,4,0
-3.88,-49.28,4,4,3.08,4,0
-9.18,8.74,5,2,1.04,4,0
-33.5,-15.62,1,1,5.12,4,0
12.73,40.43,2,2,5.62,4,0
-3.91,-49.3,4,4,2.84,4,0
-10.89,9.01,3,2,0.72,4,1
12.74,40.89,2,2,6.32,3,0
-33.63,-15.66,1,1,5.16,3,0
-4.2,-49.18,4,4,1.74,3,0
12.75,41.41,2,2,7.9,4,0
-33.68,-15.73,1,1,5.16,4,0
-9.96,8.68,3,2,1.68,4,1
4.84,-20.51,4,4,0.14,4,0
12.71,42.16,2,2,7.78,3,0
-33.68,-15.77,1,1,5.16,3,0
-9.92,8.66,3,2,1.68,3,1
12.77,42.78,2,2,8.6,3,0
-33.7,-15.12,1,1,4.34,3,0
-9.93,8.63,5,2,1.82,3,1
12.8,43.01,2,2,10.2,3,0
-33.45,-14.54,1,1,2.74,3,0
-9.91,8.6,3,2,1.78,3,1
12.84,43.14,2,2,11.34,4,0
-33.32,-14.06,1,1,1.14,4,0
-9.98,8.54,3,2,2.0,4,1
0.92,-0.46,5,1,0.18,4,1
12.84,43.13,2,2,11.54,3,0
-45.74,-29.61,1,1,1.16,3,0
-10.07,8.57,3,2,1.8,3,1
13.04,43.55,2,2,11.1,3,0
-45.74,-29.64,1,1,1.14,3,0
-9.41,7.98,5,2,2.34,3,1
13.31,43.83,2,2,12.56,3,0
-45.8,-29.84,1,1,1.18,3,0
23.56,-9.35,5,2,0.84,3,1
13.47,44.26,2,2,12.76,3,0
-45.88,-30.06,1,1,1.2,3,0
23.54,-9.34,5,2,0.88,3,1
13.65,44.4,2,2,12.2,3,0
-45.91,-30.01,1,1,1.18,3,0
23.5,-9.34,5,2,0.88,3,1
13.88,44.51,2,2,11.38,3,0
-45.71,-30.13,1,1,1.18,3,0
23.51,-9.34,5,2,0.88,3,1
14.32,44.45,2,2,11.9,3,0
-45.67,-30.19,1,1,1.18,3,0
23.52,-9.34,5,2,0.88,3,1
14.65,44.48,2,2,11.9,3,0
-45.65,-30.18,1,1,1.18,3,0
23.55,-9.35,5,2,0.88,3,1
15.01,44.48,2,2,10.28,3,0
-44.95,-30.05,1,1,1.62,3,0
24.36,-9.5,5,0,1.7,3,1
15.16,44.46,2,2,9.12,3,0
-44.74,-30.07,1,1,2.12,3,0
10.75,2.06,0,0,0.6,3,0
15.22,44.46,2,2,9.06,3,0
-29.28,-31.17,1,1,0.94,3,0
36.93,11.53,0,0,2.18,3,0
15.35,44.42,2,2,8.26,4,0
-29.93,-30.42,1,1,2.02,4,0
29.53,12.3,5,1,2.62,4,0
38.19,11.76,0,0,0.72,4,1
15.84,44.2,2,2,6.72,4,0
-30.03,-30.29,1,1,2.52,4,0
29.52,12.31,3,1,2.32,4,0
37.98,11.75,0,0,0.98,4,1
16.45,44.0,2,2,5.08,4,0
-30.01,-30.33,1,1,2.4,4,0
-42.84,7.93,3,1,2.76,4,0
36.05,11.75,0,0,1.0,4,0
16.53,43.98,2,2,4.04,4,0
-29.94,-30.41,1,1,2.12,4,0
-42.62,7.74,3,1,3.44,4,0
36.96,11.64,0,1,2.02,4,0
16.71,43.93,2,2,3.34,4,0
-29.97,-30.37,1,1,2.28,4,0
-42.35,7.57,3,1,4.56,4,0
37.04,11.71,0,0,1.78,4,0
-29.46,-30.98,1,1,1.36,4,0
-41.53,7.11,3,1,6.52,4,0
37.03,11.72,0,0,1.8,4,0
0.72,4.67,2,2,1.38,4,0
-29.07,-15.88,1,1,2.7,3,0
-41.48,7.09,3,1,6.34,3,0
36.98,11.72,0,1,1.84,3,0
-28.81,-15.35,1,1,3.76,3,0
-41.5,7.03,3,1,6.12,3,0
36.96,11.72,0,0,1.84,3,0
-28.55,-14.48,1,1,4.22,3,0
-41.55,7.02,3,1,6.04,3,0
36.24,11.84,0,0,1.08,3,0
-28.5,-14.13,1,1,4.04,3,0
-41.6,7.01,3,1,5.6,3,0
-10.19,4.54,5,1,0.42,3,1
-28.12,-14.01,1,1,5.68,4,0
-41.44,6.58,3,1,4.9,4,0
-10.19,4.55,2,1,0.1,4,1
-2.58,10.08,5,3,0.62,4,0
-28.25,-14.37,1,1,5.16,4,0
-41.39,6.55,3,3,4.94,4,0
27.76,7.57,0,3,0.94,4,0
-2.58,10.08,5,3,0.5,4,0
-28.09,-14.4,1,1,5.64,4,0
-40.57,6.61,3,3,3.7,4,0
27.77,7.57,0,3,0.88,4,0
-2.47,9.91,5,3,0.22,4,0
-28.09,-14.42,1,1,5.62,4,0
-40.07,6.51,3,3,2.24,4,0
27.44,7.43,0,3,0.74,4,0
-2.5,9.96,5,3,0.52,4,0
-28.05,-14.47,1,1,5.8,4,0
-1.92,27.76,5,3,2.02,4,0
26.52,7.0,0,3,0.46,4,0
-19.92,-0.52,3,3,0.98,4,0
-27.58,-14.21,1,1,7.78,4,0
-1.83,28.01,3,3,1.62,4,0
26.41,6.95,0,3,0.42,4,0
-1.94,9.12,5,3,0.16,4,0
-26.94,-13.87,1,1,5.5,4,0
-0.18,-0.96,4,3,1.02,4,0
26.4,6.95,0,3,0.36,4,0
-1.92,9.09,5,3,0.14,4,0
-26.61,-13.76,1,1,3.8,3,0
-42.17,13.8,3,3,2.4,3,0
23.78,9.71,0,3,4.56,3,1
-10.15,-12.38,5,1,0.94,4,0
-41.82,13.92,3,3,3.08,4,0
23.78,9.71,0,3,4.56,4,1
-24.91,-13.17,1,1,1.12,4,0
-10.2,-12.33,1,1,1.38,4,0
-41.73,13.95,3,3,3.06,4,0
23.77,9.71,0,3,4.98,4,1
-24.8,-13.14,5,1,0.6,4,0
-10.74,-12.25,1,3,1.38,3,0
-41.03,14.06,3,3,4.04,3,0
0.83,0.36,5,3,0.3,3,0
-9.43,-12.53,5,1,0.42,3,0
-40.64,14.07,3,3,4.92,3,0
-1.71,28.52,2,2,4.26,3,1
-9.57,-12.5,1,3,0.66,3,0
-40.56,13.96,3,3,5.78,3,0
-1.68,28.82,2,2,3.22,3,1
2.88,40.06,2,2,1.26,3,0
-40.62,14.12,3,3,4.76,3,0
-10.9,-12.04,1,1,2.56,3,0
-10.77,-12.24,1,3,0.98,4,0
-40.51,13.98,3,3,6.02,4,0
1.43,0.33,5,1,0.26,4,0
2.86,40.04,2,2,0.34,4,0
-1.58,31.06,2,2,5.64,4,1
-39.86,14.48,3,3,6.04,4,0
-11.43,-11.69,1,1,0.8,4,0
-9.75,18.59,5,3,0.18,4,1
-39.09,14.83,3,3,7.44,4,0
2.9,40.08,2,2,0.8,4,0
0.19,0.39,1,1,0.5,4,0
1.66,0.48,5,3,0.06,4,0
-1.58,31.07,2,2,5.76,3,1
-38.08,15.29,3,3,7.42,3,0
1.58,0.32,5,3,0.3,3,0
-8.05,52.0,2,2,0.96,3,0
-37.65,15.44,3,3,6.36,3,0
-10.72,19.58,5,3,0.6,3,1
-8.05,50.87,2,2,2.04,3,0
-37.63,15.43,3,3,5.66,3,0
-10.71,19.57,5,3,0.6,3,1
-7.89,50.55,2,2,1.76,3,0
-36.7,15.47,3,3,5.12,3,0
-10.71,19.57,5,3,0.58,3,1
-7.72,50.47,2,2,2.12,3,0
-36.57,15.41,3,3,6.06,3,0
-10.7,19.57,5,3,0.58,3,1
-8.39,50.81,2,3,1.52,3,0
-36.45,15.16,3,3,7.28,3,0
-10.69,19.56,5,3,0.6,3,1
-36.45,14.93,3,3,8.42,3,0
-8.51,51.1,2,3,1.8,3,0
-10.16,19.22,5,3,0.48,3,1
-36.49,14.47,3,3,10.72,4,0
-8.63,51.06,2,2,1.96,4,0
-9.78,19.76,4,3,0.16,4,1
-0.68,4.21,5,3,0.1,4,1
-36.53,13.6,3,3,11.34,2,0
-8.64,50.97,2,2,1.82,2,0
-36.63,12.86,3,3,9.48,3,0
-15.9,-0.94,1,1,1.68,3,1
-8.6,50.96,2,2,1.76,3,0
-36.69,12.73,3,3,7.98,4,0
-25.31,0.37,1,1,1.36,4,0
-8.58,51.07,2,2,1.96,4,0
6.83,2.27,5,2,0.38,4,1
-2.54,4.56,0,1,2.26,3,0
-36.68,12.73,3,3,8.5,3,0
-9.67,50.48,5,3,0.74,3,0
46.31,17.67,0,0,1.6,3,0
-36.74,12.68,3,3,9.58,3,0
-25.36,0.36,1,1,1.0,3,0
-26.26,-0.53,1,1,1.62,4,0
-36.83,12.33,3,3,6.7,4,0
46.35,17.67,0,0,1.46,4,0
13.43,15.07,5,0,0.54,4,1
49.33,16.79,0,0,2.76,4,0
-36.87,11.99,3,3,5.2,4,0
-26.32,-0.56,1,1,1.58,4,0
13.42,15.08,5,0,0.7,4,1
49.99,16.61,0,0,3.14,4,0
-36.95,11.76,3,3,4.58,4,0
-26.29,-0.58,1,1,1.56,4,0
13.45,15.03,5,0,0.66,4,1
49.92,16.66,0,0,3.78,4,0
-26.21,-1.07,1,1,2.24,4,0
-37.05,11.53,3,3,3.4,4,0
13.75,14.47,5,0,0.48,4,1
49.67,16.15,0,0,4.24,3,0
-26.2,-1.09,1,1,2.26,3,0
-37.57,11.63,3,3,2.34,3,0
49.63,16.17,0,0,4.48,3,0
-26.2,-1.09,1,1,2.28,3,0
-41.12,19.37,3,1,2.02,3,0
49.69,16.12,0,0,4.74,3,0
-26.17,-1.13,1,1,2.16,3,0
-42.57,18.35,3,3,1.3,3,0
49.76,16.06,0,0,4.06,4,0
-42.09,18.56,3,3,2.1,4,0
-44.19,-5.48,1,1,2.28,4,0
13.75,14.5,5,0,0.08,4,1
50.18,15.88,0,0,3.42,4,0
-42.21,18.48,3,3,2.36,4,0
-44.27,-5.15,1,1,2.1,4,0
-7.52,2.28,5,0,0.72,4,0
50.25,15.99,0,0,3.82,4,0
-40.85,18.57,3,3,4.98,4,0
-44.34,-4.46,1,1,2.34,4,0
-7.53,2.28,5,0,0.72,4,0
50.26,15.7,0,0,3.32,4,0
-40.36,18.65,3,3,6.68,4,0
-44.47,-4.29,1,1,1.94,4,0
-7.53,2.28,5,0,0.7,4,0
-43.87,-2.7,0,1,3.48,3,0
-38.91,18.65,3,3,6.36,3,0
-7.54,2.27,5,1,0.7,3,0
-43.93,-2.86,1,1,3.3,4,0
-39.53,18.78,3,3,8.68,4,0
-6.23,-46.93,4,4,1.34,4,0
-7.34,2.64,5,0,0.28,4,0
-6.39,-45.65,4,4,4.32,3,0
-39.46,18.79,3,3,8.72,3,0
33.34,6.12,0,0,0.84,3,0
-8.1,-48.47,4,4,3.58,3,0
-39.39,18.79,3,3,8.5,3,0
-44.47,-4.21,1,1,1.92,3,0
-7.97,-47.93,4,4,5.16,3,0
-38.84,18.79,3,3,6.98,3,0
-44.46,-4.18,1,1,1.94,3,0
-7.76,-47.57,4,4,6.64,3,0
-38.62,19.02,3,3,5.98,3,0
-44.46,-4.18,1,1,1.92,3,0
-7.87,-47.5,4,4,6.48,3,0
-38.61,19.03,3,3,5.96,3,0
-20.15,-4.56,1,1,0.86,3,0
-7.86,-47.44,4,4,6.44,4,0
-38.51,19.19,3,3,5.24,4,0
9.48,-4.32,5,1,0.94,4,0
44.56,14.05,0,0,0.68,4,1
-7.72,-47.23,4,4,6.62,4,0
-38.14,19.5,3,3,4.48,4,0
-19.59,-11.53,1,1,1.62,4,0
44.58,14.06,0,0,0.66,4,1
-7.95,-47.37,4,4,6.26,4,0
-19.3,-10.13,1,1,3.0,4,0
-38.32,20.1,3,3,2.86,4,0
44.42,14.02,0,0,0.86,4,1
-7.37,-47.18,4,4,6.96,4,0
-19.3,-9.94,1,1,2.36,4,0
-18.66,17.4,3,3,2.82,4,0
44.78,14.1,0,0,0.3,4,1
-8.09,-47.3,4,4,5.74,4,0
-19.31,-10.08,1,1,3.06,4,0
-3.39,40.34,2,3,4.04,4,0
44.4,14.02,0,0,0.9,4,1
-8.74,-46.78,4,4,4.24,4,0
-19.43,-10.5,1,1,3.84,4,0
-3.05,40.79,2,2,4.86,4,0
-19.33,18.26,3,3,0.76,4,0
-9.01,-46.53,4,4,2.76,4,0
-2.24,41.4,2,2,5.08,4,0
-19.18,-9.77,1,1,2.62,4,0
-18.73,17.78,3,3,1.58,4,0
-19.62,-10.88,1,1,3.18,4,0
-2.4,41.61,2,2,5.88,4,0
43.11,13.76,0,0,2.38,4,1
-18.78,17.0,3,4,2.96,4,0
-19.68,-10.86,1,1,3.24,4,0
-2.51,41.72,2,2,5.84,4,0
55.89,18.62,0,0,0.64,4,0
-18.6,17.87,3,3,1.64,4,0
54.99,18.32,0,0,2.2,4,0
-2.49,41.77,2,2,5.78,4,0
-19.34,-9.27,1,1,2.14,4,0
-18.54,18.22,3,3,1.18,4,0
55.38,17.33,0,0,3.56,4,0
-2.3,41.78,2,2,5.76,4,0
-19.38,-8.95,1,1,2.7,4,0
-18.04,18.55,3,3,0.62,4,0
55.33,17.62,0,0,3.62,3,0
-2.29,41.77,2,2,5.7,3,0
-18.34,17.38,3,3,3.36,3,0
55.31,17.45,0,0,3.58,4,0
-2.51,41.81,2,2,5.76,4,0
-37.05,-4.8,1,1,1.62,4,0
-14.68,15.76,3,3,2.24,4,0
55.37,17.35,0,0,3.6,4,0
-2.36,42.36,2,2,6.5,4,0
-37.0,-4.67,1,1,1.98,4,0
-14.4,15.33,3,3,1.58,4,0
55.37,17.36,0,0,3.58,4,0
-2.29,43.82,2,2,6.52,4,0
-37.01,-4.64,1,1,2.02,4,0
-14.42,15.27,3,3,1.58,4,0
54.99,17.46,0,0,3.92,4,0
-2.26,44.88,2,2,5.68,4,0
-37.0,-4.61,1,1,2.12,4,0
-14.48,15.19,3,3,1.54,4,0
54.92,17.36,0,0,4.04,4,0
-2.32,45.51,2,2,4.04,4,0
-36.01,-4.2,1,1,3.64,4,0
-14.55,15.09,3,3,1.56,4,0
54.87,17.34,0,0,4.02,4,0
-2.47,45.72,2,2,4.24,4,0
-6.03,-52.36,4,4,5.22,4,0
-15.13,14.36,3,3,0.68,4,0
-5.91,-52.43,4,4,6.8,4,0
-2.29,45.89,2,2,3.78,4,0
54.88,16.88,0,0,3.5,4,0
-15.32,14.44,3,3,1.08,4,0
-4.54,-53.68,4,4,5.24,4,0
-2.08,46.02,2,2,3.36,4,0
-37.27,-4.01,1,1,2.96,4,0
-13.5,14.86,0,3,2.88,4,0
-4.48,-53.66,4,4,5.3,4,0
-2.05,46.05,2,2,3.42,4,0
-41.94,-25.15,1,1,4.14,4,0
-15.36,14.64,3,3,1.74,4,0
-4.47,-53.61,4,4,5.42,4,0
-2.06,46.05,2,2,3.4,4,0
-41.48,-25.24,1,1,5.68,4,0
4.54,10.53,5,0,0.18,4,0
-4.28,-53.28,4,4,6.52,4,0
-2.1,46.06,2,2,3.44,4,0
-40.33,-25.85,1,1,4.08,4,0
4.55,10.52,5,0,0.3,4,0
-4.26,-53.4,4,4,6.28,4,0
-40.35,-25.91,1,1,3.62,4,0
-3.23,45.8,2,2,3.64,4,0
4.58,10.51,5,0,0.78,4,0
-4.13,-53.36,4,4,6.34,4,0
-40.35,-25.73,1,1,4.3,4,0
-23.88,10.41,3,3,2.22,4,0
7.69,-2.83,5,2,1.02,4,0
-4.13,-53.33,4,4,6.32,3,0
-40.29,-25.55,1,1,5.04,3,0
-23.88,10.42,3,3,2.24,3,0
-4.0,-52.86,4,4,4.7,3,0
-40.19,-25.05,1,1,5.84,3,0
-23.88,10.45,3,3,2.5,3,0
-40.18,-25.04,1,1,5.96,3,0
-24.27,11.58,3,3,3.78,3,0
-3.43,-51.61,4,4,3.34,3,0
-40.16,-25.02,1,1,5.94,3,0
-24.53,12.37,3,3,6.16,3,0
5.09,-22.01,4,4,1.14,3,0
-40.0,-24.79,1,1,6.42,3,0
-24.53,12.43,3,3,6.24,3,0
5.09,-22.0,4,4,1.08,3,0
-39.78,-24.31,1,1,6.22,3,0
-24.54,12.45,3,3,6.56,3,0
5.09,-22.01,4,4,1.04,3,0
-40.68,-21.54,1,1,6.08,3,0
-24.52,12.49,3,3,6.2,3,0
5.07,-21.8,4,4,1.24,3,0
-40.78,-21.48,1,1,6.62,2,0
-24.53,12.52,3,3,6.32,2,0
-40.82,-21.48,1,1,6.48,2,0
-24.96,13.45,3,3,6.54,2,0
-41.03,-21.42,1,1,6.2,2,0
-24.97,13.49,3,3,6.86,2,0
-41.3,-21.51,1,1,5.58,2,0
-25.05,13.52,3,3,7.44,2,0
-41.64,-21.58,1,1,4.72,2,0
-25.44,14.04,3,3,8.72,2,0
-41.64,-21.59,1,1,4.72,2,0
-25.93,14.64,3,3,8.96,2,0
-41.62,-21.56,1,1,4.86,2,0
-26.42,15.35,3,3,8.88,2,0
-26.56,15.81,3,3,9.94,2,0
-42.03,-21.74,1,1,4.36,2,0
-26.55,16.24,3,3,11.24,2,0
-42.26,-21.85,1,1,2.84,2,0
-26.52,16.45,3,3,12.84,2,0
-25.22,-7.43,1,1,1.18,2,0
-26.48,16.61,3,3,14.16,2,0
-25.22,-7.44,1,1,0.52,2,0
-26.41,16.91,3,3,12.92,2,0
-25.21,-7.41,1,1,1.34,2,0
-26.4,16.98,3,3,12.06,3,0
11.77,-10.94,5,1,0.66,3,0
-3.96,59.07,2,2,1.86,3,0
-26.28,17.21,3,3,12.18,3,0
-3.77,58.43,2,2,2.6,3,0
11.85,-11.02,5,1,0.7,3,0
-25.9,17.4,3,3,12.14,3,0
11.94,-11.06,5,1,0.74,3,0
-3.77,58.43,2,2,2.58,3,0
-25.23,17.8,3,3,12.16,3,0
12.08,-11.14,5,1,0.74,3,0
-3.76,58.43,2,2,2.54,3,0
-24.63,18.1,3,3,12.18,3,0
-3.76,58.38,2,2,2.64,3,0
12.18,-11.14,5,1,0.74,3,0
-24.05,18.38,3,3,12.2,3,0
-3.75,58.37,2,2,2.64,3,0
12.22,-11.17,5,1,0.74,3,0
-3.62,56.87,2,2,4.08,3,0
-23.83,18.48,3,3,10.52,3,0
12.34,-11.19,5,1,0.76,3,0
-3.6,56.7,2,2,4.7,4,0
-23.55,18.54,3,3,8.92,4,0
-0.1,-49.19,4,4,0.54,4,0
12.37,-11.21,5,1,0.72,4,0
-3.6,56.68,2,2,4.78,3,0
-23.26,18.59,3,3,7.9,3,0
5.31,-60.89,4,4,2.16,3,0
5.56,-60.76,4,4,3.7,3,0
-23.16,18.6,3,3,6.96,3,0
-3.59,56.64,2,2,4.42,3,0
6.05,-60.53,4,4,5.3,3,0
-23.12,18.61,3,3,7.04,3,0
-3.47,55.71,2,2,2.88,3,0
6.38,-60.27,4,4,6.92,3,0
-22.99,18.64,3,3,6.24,3,0
-3.43,55.39,2,2,2.14,3,0
6.63,-60.04,4,4,8.52,2,0
-20.91,36.98,3,3,7.0,2,0
6.86,-60.12,4,4,9.16,3,0
-20.9,37.0,2,3,5.86,3,0
6.11,14.55,5,0,0.3,3,0
6.85,-60.07,4,4,9.18,3,0
-2.39,52.6,2,2,4.9,3,0
-39.61,11.79,3,3,1.22,3,0
7.09,-60.09,4,4,9.9,3,0
-2.33,52.56,2,2,4.86,3,0
6.1,14.71,5,0,0.3,3,0
7.16,-59.96,4,4,10.42,3,0
-1.51,51.74,2,2,3.24,3,0
6.21,14.76,5,0,0.28,3,0
7.26,-60.0,4,4,9.86,3,0
-1.35,51.72,2,2,3.28,3,0
6.27,14.99,5,0,0.28,3,0
7.77,-59.78,4,4,8.26,3,0
-0.59,52.36,2,2,4.66,3,0
6.18,14.99,5,0,0.3,3,0
8.01,-59.81,4,4,6.7,3,0
-0.12,52.85,2,2,5.52,3,0
6.04,15.08,5,2,0.3,3,0
0.28,53.26,2,2,7.74,3,0
8.38,-59.77,4,4,5.18,3,0
5.8,14.97,5,0,0.28,3,0
0.74,53.66,2,2,9.18,3,0
8.74,-59.73,4,4,3.58,3,0
5.78,15.2,5,0,0.28,3,0
0.79,53.77,2,2,10.36,3,0
10.0,-59.31,4,4,1.96,3,0
5.67,15.32,5,0,0.3,3,0
0.83,53.84,2,2,10.18,2,0
10.32,-59.2,4,4,1.34,2,0
0.98,54.07,2,2,10.04,2,0
10.3,-59.21,4,4,1.36,2,0
1.21,54.25,2,2,10.46,2,0
4.1,-7.1,4,4,0.84,2,0
1.47,54.41,2,2,12.62,2,0
9.36,-24.38,5,4,3.14,2,1
1.7,54.81,2,2,13.16,2,0
2.95,0.87,5,4,0.12,2,0
1.78,55.1,2,2,11.66,2,0
12.05,-15.92,5,4,0.08,2,0
1.8,55.2,2,2,9.88,2,0
9.25,-25.29,4,4,5.9,2,1
1.76,55.81,2,2,9.42,2,0
9.24,-25.31,4,4,6.56,2,1
1.74,56.13,2,2,9.04,2,0
9.24,-25.33,4,2,6.94,2,1
1.89,56.93,2,2,9.68,2,0
9.22,-25.45,4,2,6.3,2,1
1.94,57.02,2,2,10.16,2,0
9.16,-25.79,4,2,5.82,2,1
2.01,57.29,2,2,8.66,2,0
13.2,-19.18,4,2,0.86,2,0
2.29,57.6,2,2,8.82,2,0
13.32,-17.11,5,2,0.76,2,0
2.71,57.94,2,2,8.16,2,0
13.32,-17.24,5,2,0.7,2,0
3.29,58.02,2,2,8.26,2,0
12.45,-16.43,5,2,0.96,2,0
3.48,57.87,2,2,9.96,2,0
13.31,-17.39,5,2,0.7,2,0
3.63,57.79,2,2,11.02,2,0
13.33,-17.49,5,2,0.7,2,0
3.82,57.56,2,2,12.04,2,0
13.31,-17.37,5,2,0.78,2,0
4.1,57.5,2,2,10.86,2,0
13.22,-20.46,4,4,1.12,2,0
4.53,56.87,2,2,10.96,2,0
13.23,-19.23,4,4,1.24,2,0
4.75,56.56,2,2,11.98,2,0
13.21,-20.78,4,4,2.54,2,0
4.95,56.32,2,2,13.74,2,0
17.37,-50.44,4,4,0.72,2,0
5.3,55.92,2,2,13.84,2,0
17.59,-50.19,4,4,0.48,2,0
5.46,55.69,2,2,14.0,2,0
18.14,-49.57,4,4,0.24,2,0
5.65,55.53,2,2,14.02,2,0
17.86,-49.86,4,4,0.24,2,0
5.93,55.4,2,2,14.0,2,0
18.15,-49.55,4,4,0.12,2,0
6.2,55.27,2,2,14.26,2,0
5.8,1.74,5,4,0.06,2,0
6.42,55.17,2,2,13.98,2,0
18.31,-49.39,4,4,0.1,2,0
6.52,55.08,2,2,14.52,2,0
23.5,-4.33,5,2,0.54,2,1
6.75,54.51,2,2,14.56,2,0
23.5,-4.33,5,2,0.52,2,1
6.8,54.19,2,2,14.56,2,0
23.5,-4.33,5,2,0.52,2,1
6.76,53.85,2,2,14.38,2,0
23.56,-4.32,5,2,0.66,2,1
6.64,53.61,2,2,14.74,2,0
6.34,-5.99,5,2,0.08,2,0
6.43,53.32,2,2,14.74,2,0
5.46,-0.74,5,4,0.02,2,0
6.41,53.21,2,2,14.34,2,0
8.32,-7.46,5,4,0.58,2,0
6.18,53.13,2,2,14.22,2,0
8.36,-7.43,5,4,0.58,2,0
5.83,53.07,2,2,14.34,2,0
8.42,-7.17,5,4,0.58,2,0
5.5,52.93,2,2,14.68,2,0
8.53,-6.76,5,4,0.56,2,0
5.15,52.79,2,2,15.16,2,0
8.71,-6.75,5,4,0.58,2,0
4.87,52.69,2,2,14.6,2,0
8.75,-6.8,5,4,0.58,2,0
4.32,52.42,2,2,14.62,2,0
9.0,-6.59,5,4,0.56,2,0
3.94,52.16,2,2,14.64,2,0
9.08,-6.8,5,4,0.56,2,0
3.62,51.91,2,2,14.66,2,0
9.09,-6.9,5,4,0.56,2,0
3.35,51.68,2,2,14.36,2,0
7.28,-4.66,5,4,0.38,2,0
3.26,51.64,2,2,13.64,2,0
3.46,61.88,5,2,1.26,2,1
3.01,51.52,2,2,13.8,2,0
3.46,61.88,5,2,1.26,2,1
2.82,51.38,2,2,13.82,2,0
3.46,61.88,5,2,1.24,2,1
2.64,51.04,2,2,13.86,2,0
3.46,61.88,5,2,1.22,2,1
2.45,50.69,2,2,13.8,2,0
3.46,61.88,5,2,1.26,2,1
2.36,50.41,2,2,14.18,2,0
6.77,61.82,5,2,0.7,2,1
2.26,49.95,2,2,14.22,2,0
6.77,61.82,5,2,0.68,2,1
2.25,49.68,2,2,13.78,2,0
6.77,61.82,5,2,0.68,2,1
2.22,49.26,2,2,13.74,2,0
6.77,61.82,5,2,0.68,2,1
2.32,48.94,2,2,14.52,1,0
2.35,48.85,2,2,14.72,2,0
16.43,-7.68,5,4,0.48,2,0
2.57,48.25,2,2,14.7,2,0
16.84,-7.63,5,4,0.46,2,0
2.82,47.83,2,2,14.7,2,0
17.18,-7.42,5,4,0.42,2,0
2.97,47.58,2,2,14.52,2,0
17.14,-7.46,5,4,0.42,2,0
3.28,47.44,2,2,14.56,2,0
17.06,-7.2,5,4,0.38,2,0
3.62,47.37,2,2,14.76,2,0
16.81,-6.85,5,4,0.4,2,0
3.81,47.5,2,2,14.78,2,0
16.79,-6.94,5,4,0.38,2,0
3.98,47.72,2,2,14.8,2,0
16.74,-6.87,5,4,0.38,2,0
4.34,47.96,2,2,14.78,2,0
16.77,-7.0,5,4,0.38,2,0
4.5,48.4,2,2,14.78,2,0
16.32,-7.1,5,4,0.34,2,0
4.67,48.83,2,2,15.34,1,0
4.83,49.2,2,2,15.34,1,0
4.98,49.56,2,2,14.7,1,0
5.13,49.8,2,2,14.8,1,0
5.42,49.99,2,2,14.8,1,0
6.06,50.3,2,2,14.82,1,0
6.2,50.26,2,2,15.1,1,0
6.48,50.11,2,2,15.24,1,0
6.7,49.83,2,2,14.84,1,0
6.89,49.43,2,2,14.84,1,0
7.09,48.93,2,2,14.74,1,0
7.08,48.69,2,2,14.86,1,0
7.04,48.44,2,2,15.5,1,0
6.84,47.72,2,2,15.4,1,0
6.75,47.51,2,2,15.42,1,0
6.56,47.27,2,2,15.34,2,0
5.8,1.74,5,2,0.04,2,1
6.55,46.89,2,2,15.26,1,0
6.5,46.6,2,2,15.24,1,0
6.54,46.22,2,2,15.52,1,0
6.51,45.73,2,2,15.48,1,0
6.55,45.4,2,2,15.22,1,0
6.54,45.22,2,2,13.58,2,0
4.16,-52.42,4,4,1.74,2,0
6.57,44.95,2,2,12.24,2,0
3.91,-52.89,4,4,3.34,2,0
6.64,44.55,2,2,10.64,2,0
3.76,-53.22,4,4,4.72,2,0
6.66,44.29,2,2,9.04,2,0
3.69,-53.53,4,4,6.2,2,0
6.71,43.96,2,2,7.44,2,0
3.83,-54.09,4,4,8.08,2,0
6.72,43.86,2,2,5.86,2,0
3.89,-54.52,4,4,9.62,2,0
3.91,-54.71,4,4,10.72,2,0
6.72,43.45,2,2,4.28,2,0
3.99,-55.03,4,4,12.48,2,0
6.67,42.66,2,2,2.68,2,0
3.99,-55.06,4,4,12.72,3,0
6.64,42.08,2,2,1.08,3,0
0.04,6.89,5,3,0.34,3,0
3.98,-55.12,4,4,12.5,2,0
-37.58,24.69,3,3,1.96,2,0
4.02,-55.39,4,4,10.9,2,0
-37.05,24.54,3,3,3.56,2,0
4.03,-55.62,4,4,9.74,2,0
-36.82,24.51,3,3,4.3,2,0
4.12,-55.88,4,4,7.78,2,0
-36.3,24.42,3,3,5.56,2,0
4.03,-56.24,4,4,6.28,2,0
-36.14,24.43,3,3,6.36,2,0
3.96,-56.55,4,4,4.7,3,0
-36.1,24.46,3,3,6.58,3,0
0.09,15.78,5,3,1.08,3,1
4.03,-56.98,4,4,3.08,3,0
-35.58,25.04,3,3,8.2,3,0
0.14,15.92,5,3,1.06,3,1
-35.23,25.28,3,3,9.64,3,0
4.05,-57.42,4,4,1.44,3,0
-0.06,16.02,5,3,1.0,3,1
-35.11,25.39,3,3,10.58,3,0
-5.3,-23.71,4,3,3.28,3,1
-0.19,16.23,5,3,0.88,3,1
-34.84,25.62,3,3,11.88,3,0
-5.3,-23.7,4,3,3.22,3,1
-0.15,16.38,5,3,0.88,3,1
-34.52,26.05,3,3,11.86,3,0
-5.29,-23.71,4,3,3.26,3,1
-0.16,16.54,5,3,0.86,3,1
-33.96,26.42,3,3,11.88,3,0
-5.29,-23.74,4,3,3.18,3,1
0.22,16.49,5,3,0.92,3,1
-33.75,26.64,3,3,12.24,3,0
6.28,-5.37,5,3,0.28,3,0
0.21,16.5,0,3,0.94,3,1
-33.63,26.75,3,3,11.1,3,0
17.03,-13.05,4,3,1.24,3,0
0.29,16.42,5,3,0.92,3,1
-33.46,26.75,3,3,12.0,3,0
17.09,-13.18,4,3,1.24,3,0
0.52,15.99,5,3,1.34,3,1
-33.24,26.61,3,3,13.18,2,0
17.13,-13.46,5,3,1.22,2,0
-32.8,26.46,3,3,13.2,2,0
17.32,-13.04,5,3,1.22,2,0
-32.37,26.21,3,3,13.2,2,0
17.33,-13.54,5,3,1.22,2,0
-32.2,26.09,3,3,14.1,2,0
17.44,-13.56,5,3,1.22,2,0
-31.83,25.87,3,3,13.72,2,0
17.61,-13.49,5,3,1.2,2,0
-31.75,25.46,3,3,13.7,2,0
17.72,-13.42,5,3,1.2,2,0
-31.65,25.22,3,3,12.3,2,0
17.69,-13.15,5,3,1.22,2,0
-31.55,24.83,3,3,12.78,2,0
17.91,-13.1,5,3,0.86,2,0
-31.45,24.58,3,3,14.2,2,0
-30.57,27.3,5,3,1.78,2,1
-31.36,24.43,3,3,13.58,2,0
6.52,-3.7,5,3,0.42,2,0
-31.17,24.15,3,3,13.64,2,0
6.61,-3.76,5,3,0.44,2,0
-30.93,23.77,3,3,13.16,2,0
5.75,-3.6,5,3,0.72,2,0
-30.81,23.57,3,3,13.4,2,0
6.55,-3.46,5,3,0.42,2,0
-30.81,23.22,3,3,12.52,3,0
5.96,-3.39,5,3,0.64,3,0
18.93,39.53,2,3,0.98,3,1
-30.85,23.04,3,3,12.06,3,0
5.89,-3.16,4,3,0.54,3,0
5.16,-0.44,5,3,0.06,3,0
-30.96,22.67,3,3,12.2,3,0
6.49,-3.36,5,3,0.48,3,0
18.93,39.39,2,3,0.04,3,0
-31.04,22.29,3,3,13.5,3,0
6.13,-3.06,5,3,0.5,3,0
9.38,6.02,2,3,0.34,3,0
-31.13,21.98,3,3,13.06,3,0
5.78,-2.82,5,3,0.56,3,0
18.93,39.38,2,3,1.3,3,1
-31.33,21.43,3,3,13.28,3,0
5.53,-2.52,5,3,0.64,3,0
18.95,38.96,2,3,1.42,3,1
-31.63,21.28,3,3,13.6,2,0
9.39,6.02,5,3,0.74,2,0
-31.68,21.05,3,3,12.78,3,0
4.43,-0.36,5,3,0.48,3,0
18.94,38.84,2,3,0.02,3,0
-31.82,21.11,3,3,13.26,3,0
4.12,-1.55,5,3,0.38,3,0
18.95,38.73,2,3,1.7,3,1
-32.27,21.25,3,3,13.28,3,0
4.02,-1.56,5,3,0.36,3,0
18.95,38.73,2,3,1.68,3,1
-32.49,21.31,3,3,13.78,2,0
4.02,-1.37,5,3,0.32,2,0
-32.71,21.36,3,3,13.72,2,0
4.1,-1.3,5,3,0.32,2,0
-32.91,21.45,3,3,12.32,3,0
4.27,-1.22,5,3,0.36,3,0
-36.19,35.12,2,3,0.94,3,0
-33.25,21.61,3,3,11.38,3,0
4.65,-1.61,5,3,0.32,3,0
-36.18,35.08,2,3,1.68,3,0
-33.96,21.65,3,3,13.56,2,0
4.62,-1.84,5,3,0.3,2,0
-34.35,21.56,3,3,12.86,2,0
4.64,-1.9,5,3,0.32,2,0
-34.61,21.31,3,3,12.9,2,0
4.69,-1.72,5,3,0.28,2,0
-34.67,21.2,3,3,13.92,2,0
5.35,-4.78,5,3,0.34,2,0
-34.85,20.96,3,3,12.84,2,0
-0.86,-17.58,4,4,1.4,2,0
-34.77,20.35,3,3,13.02,2,0
-0.87,-17.49,4,4,1.2,2,0
-34.72,20.27,3,3,13.42,2,0
-0.76,-17.57,4,4,1.38,2,0
-34.76,20.18,3,3,12.68,2,0
-0.7,-17.71,4,4,1.62,2,0
-34.33,19.66,3,3,13.46,2,0
-0.66,-17.77,4,4,1.8,2,0
-33.95,19.3,3,3,13.42,2,0
-0.64,-17.77,5,4,1.9,2,0
-33.82,19.11,3,3,12.52,2,0
-0.74,-17.63,4,4,1.46,2,0
-33.81,19.1,3,3,11.64,2,0
-0.61,-18.67,4,4,1.7,2,0
11.43,-51.69,4,4,3.3,2,0
-33.86,18.9,3,3,10.14,2,0
11.72,-51.72,4,4,4.7,2,0
-33.96,18.55,3,3,8.48,2,0
12.02,-51.84,4,4,4.22,2,0
-33.99,18.5,3,3,7.94,2,0
12.57,-51.39,4,4,5.12,2,0
-33.66,18.13,3,3,6.6,2,0
12.53,-51.35,4,4,5.34,3,0
-33.54,17.74,3,3,6.7,3,0
7.77,3.52,5,3,0.08,3,0
12.6,-51.35,4,4,5.06,2,0
-33.36,17.21,3,3,6.92,2,0
12.6,-51.38,4,4,5.06,2,0
-33.26,17.01,3,3,6.44,2,0
12.62,-51.47,4,4,5.08,2,0
-28.83,29.91,3,3,6.42,2,0
12.74,-51.56,4,4,5.28,2,0
-28.95,29.65,3,3,7.4,2,0
13.08,-51.56,4,4,4.58,2,0
-28.92,29.29,3,3,8.36,2,0
-28.9,29.12,3,3,8.98,2,0
13.48,-50.66,4,4,2.64,2,0
-28.81,28.85,3,3,9.92,2,0
13.98,-49.75,4,3,1.26,2,0
-28.72,28.64,3,3,11.38,2,0
14.03,-49.64,4,3,0.88,2,0
-28.61,28.43,3,3,12.84,2,0
0.86,-24.96,4,3,0.04,2,0
-28.5,28.36,3,3,12.64,2,0
0.86,-24.97,4,3,0.04,2,0
-28.18,28.0,3,3,12.62,2,0
0.94,-24.98,4,3,0.04,2,0
-28.28,28.24,3,3,10.28,3,0
6.05,-7.2,5,3,0.08,3,0
21.13,49.12,2,2,2.68,3,0
-27.68,27.95,3,3,9.22,3,0
6.98,-7.71,5,3,0.3,3,0
21.01,48.81,2,2,4.14,3,0
20.88,48.4,2,2,5.74,3,0
-27.14,27.68,3,3,7.74,3,0
4.62,-25.41,4,3,0.3,3,0
20.79,48.06,2,2,7.24,3,0
-27.0,27.56,3,3,6.82,3,0
1.0,-24.57,4,3,1.08,3,1
20.69,47.9,2,2,8.8,3,0
-26.49,27.23,3,3,5.8,3,0
4.04,-8.63,5,3,0.5,3,1
20.64,47.74,2,2,10.26,2,0
-26.38,27.19,3,3,4.7,2,0
20.59,47.47,2,2,12.62,2,0
-11.05,12.68,3,3,2.2,2,0
20.6,47.1,2,2,14.56,2,0
4.03,-2.63,5,3,0.42,2,0
20.68,47.06,2,2,14.68,1,0
20.66,46.8,2,2,13.48,2,0
-29.93,15.44,5,3,1.78,2,0
20.74,46.49,2,2,11.72,2,0
-30.16,15.84,3,3,3.4,2,0
20.77,46.35,2,2,9.94,2,0
-30.19,15.94,3,3,4.1,2,0
20.82,46.06,2,2,8.3,2,0
-30.42,16.74,3,3,6.6,2,0
20.99,45.79,2,2,6.58,3,0
-30.46,17.01,3,3,7.0,3,0
-5.03,19.23,5,0,1.18,3,1
21.41,44.87,2,2,3.62,3,0
-30.55,17.25,3,3,9.02,3,0
-4.4,17.28,5,0,0.12,3,0
21.46,44.89,2,2,3.62,3,0
-30.52,17.69,3,3,9.98,3,0
-4.43,17.38,5,0,0.22,3,0
-30.49,17.91,3,3,11.24,3,0
-5.05,19.73,5,0,0.04,3,0
21.38,44.74,2,2,2.68,3,0
-30.46,18.06,3,3,11.98,3,0
-4.68,18.24,5,0,0.26,3,0
22.22,44.78,2,2,1.08,3,0
-30.4,18.21,3,3,13.06,2,0
-5.03,19.76,5,0,1.88,2,1
-30.31,18.87,3,3,13.22,2,0
-5.04,19.76,5,0,1.9,2,1
-32.32,28.98,3,3,13.2,2,0
-5.04,19.75,5,0,1.92,2,1
-32.32,29.1,3,3,12.7,2,0
4.17,-6.16,5,4,1.0,2,0
-32.33,29.5,3,3,11.36,2,0
4.1,-6.13,5,4,1.76,2,0
-32.27,29.66,3,3,10.52,2,0
2.93,-29.29,4,4,2.18,2,0
-32.07,30.08,3,3,11.2,2,0
2.79,-29.24,4,4,2.16,2,0
-31.93,30.4,3,3,11.2,2,0
2.68,-29.28,4,4,2.16,2,0
-31.74,30.7,3,3,11.16,2,0
2.57,-29.28,4,4,2.18,2,0
-31.47,30.91,3,3,11.76,2,0
2.46,-29.21,4,4,2.18,2,0
-31.3,31.1,3,3,12.0,2,0
2.28,-29.09,4,4,2.18,2,0
-31.02,31.38,3,3,12.0,2,0
2.27,-29.04,4,4,2.18,2,0
-30.77,31.69,3,3,11.46,2,0
2.25,-29.0,4,4,2.2,2,0
-30.79,31.9,3,3,12.5,2,0
1.66,-29.54,4,4,1.1,2,0
-30.89,32.36,3,3,14.08,2,0
1.32,-29.72,4,4,0.78,2,0
-30.87,32.52,3,3,15.46,2,0
4.84,-4.29,5,3,0.52,2,1
-30.87,32.87,3,3,14.82,2,0
2.78,-34.59,4,3,1.16,2,1
-30.91,33.01,3,3,13.28,2,0
4.42,-0.23,5,4,0.94,2,0
-30.97,33.17,3,3,11.66,2,0
16.43,-33.23,4,4,2.06,2,0
-31.11,33.47,3,3,10.1,2,0
16.23,-33.68,4,4,3.64,2,0
-31.19,33.7,3,3,8.52,2,0
16.2,-33.73,4,4,5.26,2,0
-31.27,34.1,3,3,6.98,2,0
15.66,-35.71,4,4,6.86,2,0
15.43,-36.1,4,4,8.38,2,0
-31.32,34.26,3,3,5.86,2,0
15.26,-36.21,4,4,9.34,3,0
-31.43,34.57,3,3,4.24,3,0
13.8,-2.31,5,1,0.56,3,1
15.02,-36.44,4,4,11.06,3,0
-30.64,34.84,3,3,2.7,3,0
13.8,-2.31,5,1,0.56,3,1
14.87,-36.48,4,4,11.7,3,0
-39.25,-11.09,5,4,0.54,3,0
-29.13,19.34,3,3,0.94,3,0
14.88,-36.44,4,4,11.58,2,0
-39.41,-11.78,1,1,2.12,2,0
-39.23,-12.96,1,1,3.68,2,0
14.74,-36.32,4,4,10.66,2,0
-39.35,-13.27,1,1,4.74,2,0
14.61,-36.31,4,4,10.08,2,0
-39.34,-13.25,1,1,4.48,2,0
14.02,-36.03,4,4,10.1,2,0
-39.7,-13.31,1,1,5.92,2,0
13.85,-35.91,4,4,8.58,2,0
-40.02,-13.44,1,1,7.06,2,0
13.51,-35.59,4,4,7.2,2,0
-40.1,-13.54,1,1,7.72,2,0
13.01,-35.17,4,4,5.58,2,0
-40.1,-13.55,1,1,7.7,3,0
12.85,-35.02,4,4,4.14,3,0
-5.37,-0.42,5,3,1.44,3,0
-40.2,-13.78,1,1,8.78,3,0
11.96,-34.15,4,4,2.68,3,0
-5.06,-0.31,5,3,1.82,3,0
-40.4,-14.05,1,1,9.64,3,0
11.6,-33.83,4,4,2.06,3,0
-5.05,-0.33,5,3,1.82,3,0
-40.72,-14.38,1,1,9.16,3,0
11.59,-33.82,4,4,2.0,3,0
-5.06,-0.32,5,3,1.82,3,0
-41.13,-14.81,1,1,9.06,3,0
11.6,-33.84,4,4,2.46,3,0
-5.06,-0.29,5,3,1.82,3,0
-41.75,-15.37,1,1,9.96,3,0
11.51,-33.76,4,4,1.82,3,0
-5.0,-0.44,5,3,1.8,3,0
-42.07,-15.56,1,1,11.8,3,0
-4.16,-1.7,3,3,2.42,3,0
-38.21,-33.89,5,1,0.8,3,1
-42.55,-15.74,1,1,11.82,3,0
-4.16,-1.69,3,3,2.46,3,0
-38.21,-33.89,5,1,0.78,3,1
-43.11,-16.04,1,1,12.2,3,0
-4.14,-1.7,3,3,2.48,3,0
-38.25,-33.8,5,1,0.4,3,1
-43.39,-16.18,1,1,12.56,4,0
-4.48,-1.02,5,3,2.04,4,0
6.32,0.05,4,1,0.06,4,1
-4.68,-11.2,3,1,0.42,4,1
-43.62,-16.47,1,1,14.16,2,0
-4.72,-11.23,5,1,1.0,2,1
-43.93,-16.58,1,1,14.0,2,0
-5.8,-12.16,5,1,1.18,2,1
-44.12,-16.72,1,1,14.24,2,0
-5.79,-12.16,5,1,1.18,2,1
-44.14,-16.96,1,1,14.8,2,0
-5.79,-12.16,5,1,1.18,2,1
-44.31,-17.1,1,1,14.06,2,0
1.44,-2.12,5,4,0.5,2,0
-44.34,-17.39,1,1,13.7,2,0
1.42,-2.28,5,4,0.5,2,0
-44.3,-17.76,1,1,13.7,2,0
1.33,-2.49,5,4,0.5,2,0
-43.97,-17.98,1,1,13.78,2,0
1.45,-2.5,5,4,0.5,2,0
-43.78,-18.05,1,1,13.22,2,0
1.84,-2.85,5,4,0.54,2,0
-43.24,-18.01,1,1,13.82,2,0
1.9,-2.33,5,4,0.5,2,0
-42.81,-18.01,1,1,13.9,2,0
2.24,-2.34,5,4,0.6,2,0
-42.43,-17.99,1,1,14.0,2,0
2.06,-2.48,5,4,0.5,2,0
-42.21,-18.08,1,1,13.3,2,0
5.36,-10.22,5,4,1.14,2,0
-41.8,-18.1,1,1,12.8,2,0
5.5,-9.99,5,4,1.4,2,0
-41.72,-18.02,1,1,13.36,2,0
4.86,-10.17,5,1,1.18,2,0
-41.4,-17.86,1,1,13.3,2,0
4.55,-10.17,5,1,1.26,2,0
-41.2,-17.79,1,1,12.2,3,0
3.52,-10.31,3,1,1.66,3,0
3.89,4.17,5,3,0.12,3,0
-40.88,-18.04,1,1,12.66,2,0
4.57,-10.11,5,1,1.24,2,0
-40.71,-18.12,1,1,13.2,2,0
4.57,-9.81,5,1,1.28,2,0
-40.27,-18.19,1,1,12.14,3,0
4.61,-10.02,5,1,1.32,3,0
29.78,0.47,0,0,0.88,3,0
-40.04,-18.28,1,1,10.94,3,0
29.86,0.47,0,0,1.98,3,0
4.61,-9.83,5,1,1.24,3,0
-39.83,-18.26,1,1,9.36,3,0
45.86,-2.55,0,0,3.6,3,0
4.64,-9.46,5,1,1.28,3,0
45.98,-2.53,0,0,3.22,4,0
-39.68,-18.26,1,1,9.08,4,0
-2.62,-8.41,3,3,0.64,4,0
8.38,-1.03,5,1,0.14,4,0
46.27,-2.35,0,0,3.3,4,0
-39.02,-18.25,1,1,7.88,4,0
-2.86,-8.15,3,3,1.4,4,0
3.26,-2.07,5,1,0.58,4,0
45.83,-2.14,0,0,2.82,3,0
-38.67,-18.14,1,1,7.64,3,0
-2.88,-8.12,5,3,1.38,3,0
45.9,-2.12,0,0,2.58,3,0
-38.26,-17.94,1,1,6.54,3,0
-3.03,-7.99,5,3,1.36,3,0
46.28,-2.52,0,0,2.96,3,0
-38.27,-17.94,1,1,5.72,3,0
-9.34,-38.57,4,3,2.36,3,0
46.35,-2.48,0,0,3.06,4,0
-8.87,-37.79,4,1,4.78,4,0
-3.23,-7.82,5,3,1.46,4,0
-35.12,-10.62,1,1,0.82,4,0
46.41,-2.53,0,0,3.02,4,0
-8.63,-39.58,4,4,2.68,4,0
-34.4,-9.72,1,3,2.28,4,0
-34.52,4.15,3,1,1.62,4,0
46.39,-2.99,0,0,2.54,4,0
-8.63,-39.58,4,4,2.66,4,0
-44.94,-20.56,3,3,2.96,4,0
-35.14,-10.65,1,1,1.6,4,0
46.92,-3.1,0,0,1.7,4,0
-8.32,-39.24,4,1,3.66,4,0
-45.37,-21.18,1,3,3.32,4,0
-34.46,-9.75,5,3,2.16,4,0
5.47,3.55,5,0,0.16,4,0
-8.31,-39.29,4,1,3.42,4,0
-45.46,-21.31,1,1,2.76,4,0
-34.37,-9.47,3,3,4.14,4,0
5.6,4.05,0,0,0.26,4,0
-45.52,-22.13,1,1,5.04,4,0
-34.84,5.1,3,3,4.14,4,0
-9.06,-39.26,4,4,2.28,4,0
-9.67,-38.11,4,3,0.82,4,0
-45.56,-22.38,1,1,5.28,4,0
-34.84,5.11,3,3,4.06,4,0
5.8,1.74,5,1,0.06,4,0
-9.26,-40.5,4,4,1.2,4,0
-45.73,-22.76,1,1,5.5,4,0
-34.85,5.16,3,3,4.02,4,0
5.8,1.74,5,0,0.02,4,1
-45.76,-22.85,1,1,4.68,3,0
-35.25,6.34,3,3,6.4,3,0
-9.41,-40.78,4,4,1.0,3,0
-45.77,-23.04,1,1,4.0,3,0
-35.33,6.72,3,3,8.0,3,0
-9.5,-41.01,4,1,0.54,3,0
-45.77,-22.87,1,1,4.54,3,0
-35.41,6.79,3,3,7.54,3,0
-9.53,-41.12,4,1,0.68,3,0
-45.78,-23.06,1,1,3.96,3,0
-35.42,7.02,3,3,7.42,3,0
-0.64,-2.21,5,3,0.16,3,1
-48.16,-23.97,1,1,5.6,2,0
-35.19,7.11,3,3,7.04,2,0
-48.76,-24.2,1,1,5.58,2,0
-35.16,7.13,3,3,6.94,2,0
-49.13,-24.27,1,1,6.36,3,0
-35.44,7.56,3,3,5.62,3,0
-0.84,-2.28,5,3,0.44,3,1
-49.14,-24.25,1,1,6.54,3,0
-36.09,7.73,3,3,4.78,3,0
-12.64,-6.2,5,1,2.34,3,1
-49.73,-24.13,1,1,6.84,3,0
-36.1,7.74,3,3,4.84,3,0
-13.1,-5.97,5,1,2.28,3,1
-49.79,-24.04,1,1,7.18,3,0
-35.95,8.01,3,3,4.2,3,0
-13.11,-6.04,5,1,2.34,3,1
-49.82,-24.04,1,1,7.12,3,0
-35.87,8.78,3,3,3.12,3,0
-12.89,-6.2,5,1,2.24,3,1
-49.85,-24.18,1,1,6.38,3,0
-45.07,23.83,3,3,3.12,3,0
-13.41,-6.1,5,1,2.86,3,1
-49.84,-24.15,1,1,6.36,3,0
-44.68,24.02,3,3,4.66,3,0
-13.24,-6.08,5,1,2.72,3,1
-49.79,-23.56,1,1,7.78,3,0
-44.54,24.1,3,3,3.96,3,0
-13.11,-6.14,5,1,2.36,3,1
-49.74,-22.49,1,1,7.84,3,0
-44.53,24.11,3,3,3.86,3,0
-12.84,-6.23,5,1,2.3,3,1
-49.54,-21.57,1,1,7.5,3,0
-44.52,24.12,3,3,3.86,3,0
-11.95,-6.64,0,1,0.38,3,1
-49.45,-21.27,1,1,6.52,2,0
-43.44,24.54,3,3,5.54,2,0
-49.43,-21.23,1,1,7.02,2,0
-42.91,24.74,3,3,6.56,2,0
-49.2,-21.07,1,1,5.7,2,0
-42.62,24.81,3,3,7.72,2,0
-49.19,-21.07,1,1,5.4,2,0
-42.46,24.8,3,3,8.96,2,0
-48.91,-20.53,1,1,6.64,2,0
-42.3,24.88,3,3,7.72,2,0
-48.72,-20.18,1,1,8.22,2,0
-41.72,25.28,3,3,6.18,2,0
-48.53,-19.79,1,1,9.78,2,0
-41.38,25.46,3,3,4.66,2,0
-48.17,-18.88,1,1,9.62,2,0
-41.37,25.45,3,3,4.78,2,0
-47.99,-18.46,1,1,8.42,2,0
-41.37,25.47,3,3,4.68,2,0
-47.86,-18.2,1,1,7.26,2,0
-41.11,24.99,3,3,5.76,2,0
-47.88,-17.91,1,1,8.64,2,0
-40.38,23.5,3,3,4.16,2,0
-47.88,-17.86,1,1,7.66,2,0
-40.35,23.43,3,3,4.22,2,0
-47.96,-17.74,1,1,8.46,2,0
-18.53,3.97,3,3,2.36,2,0
-48.07,-17.29,1,1,10.38,2,0
-18.6,4.02,3,3,1.68,2,0
-48.19,-16.63,1,1,10.18,2,0
-18.58,4.01,3,3,1.68,2,0
-48.26,-16.39,1,1,8.58,2,0
-18.55,3.97,3,3,1.7,2,0
-48.43,-15.92,1,1,6.94,3,0
-17.91,3.29,3,3,2.78,3,0
22.48,0.33,5,0,0.1,3,0
-48.78,-15.05,1,1,5.54,4,0
-17.8,3.14,3,3,3.48,4,0
21.76,0.02,5,0,0.48,4,0
-2.47,-4.21,4,1,0.94,4,0
-48.89,-14.95,1,1,6.32,4,0
-17.78,3.12,3,3,3.64,4,0
21.32,0.05,4,0,0.86,4,0
-2.32,-4.12,5,1,1.16,4,0
-48.85,-14.98,1,1,5.94,4,0
-16.82,1.59,3,3,2.26,4,0
21.0,0.05,4,0,1.12,4,0
-1.96,-3.94,5,1,2.38,4,0
-49.09,-14.76,1,1,4.8,4,0
-16.73,0.41,3,3,5.08,4,0
21.66,-0.01,5,0,0.58,4,0
-2.4,-4.16,4,1,1.1,4,0
-49.23,-14.65,1,1,6.04,4,0
-16.76,0.1,3,3,5.14,4,0
21.88,-0.04,5,0,0.44,4,0
-2.86,-4.55,2,3,0.16,4,0
-50.46,-13.72,1,1,6.9,3,0
-16.77,0.11,3,3,5.14,3,0
21.34,0.06,5,3,0.72,3,0
-51.23,-13.31,1,1,6.3,2,0
-16.77,0.11,3,3,5.34,2,0
-51.65,-13.18,1,1,4.96,3,0
-17.39,-0.41,3,3,6.62,3,0
20.95,0.05,5,0,1.04,3,0
-51.85,-13.34,1,1,5.94,2,0
-17.3,-0.46,3,3,6.96,2,0
-51.98,-13.71,1,1,7.74,3,0
-17.73,-0.76,3,3,5.78,3,0
0.98,-3.71,5,3,0.4,3,0
-52.09,-13.98,1,1,8.54,2,0
-17.77,-0.84,3,3,5.48,2,0
-52.1,-14.57,1,1,8.96,2,0
-17.77,-0.85,3,3,5.48,2,0
-52.0,-14.84,1,1,10.56,2,0
-17.94,-1.04,3,3,4.1,2,0
-52.02,-14.86,1,1,10.38,2,0
-18.22,-1.43,3,3,3.04,2,0
-52.0,-14.91,1,1,10.14,2,0
-28.25,5.11,3,3,4.1,2,0
-51.84,-15.45,1,1,9.12,2,0
-28.65,5.42,3,3,5.1,2,0
-51.76,-15.66,1,1,9.06,3,0
-28.75,5.49,3,3,4.86,3,0
12.71,6.2,5,1,0.62,3,1
-51.55,-16.21,1,1,10.78,3,0
-29.31,5.8,3,3,3.16,3,0
12.49,6.59,5,1,0.58,3,1
-51.51,-16.46,1,1,9.86,3,0
-29.33,5.81,3,3,3.12,3,0
12.48,6.65,5,1,0.58,3,1
-51.48,-16.68,1,1,8.28,3,0
-29.86,6.3,3,3,4.8,3,0
12.49,6.68,5,0,0.54,3,1
-51.48,-16.93,1,1,7.02,3,0
-29.91,6.36,3,3,4.98,3,0
11.37,4.59,5,1,1.12,3,1
-51.67,-17.64,1,1,5.64,4,0
-30.01,6.49,3,3,4.92,4,0
12.43,7.18,0,0,0.48,4,1
11.08,-4.46,5,1,0.1,4,1
-52.01,-17.99,1,1,5.0,4,0
-30.4,6.93,3,3,5.8,4,0
12.43,7.26,5,0,0.48,4,1
11.38,4.36,4,1,0.3,4,1
-52.21,-18.06,1,1,5.66,4,0
-30.54,7.09,3,3,5.4,4,0
12.53,7.49,0,0,0.34,4,1
11.08,-4.45,5,1,0.08,4,1
-52.59,-18.08,1,1,6.58,3,0
-30.93,7.49,3,3,4.04,3,0
12.54,7.45,5,0,0.44,3,1
-52.82,-18.15,1,1,6.36,3,0
-31.67,8.32,3,3,3.68,3,0
12.55,7.51,5,0,0.46,3,1
-53.02,-18.21,1,1,5.0,2,0
-32.33,9.18,3,3,5.16,2,0
-32.42,9.44,3,3,6.86,2,0
-54.25,-17.84,1,1,3.48,2,0
-55.22,-17.04,1,1,5.04,2,0
-32.48,9.52,3,3,6.38,2,0
-55.39,-16.8,1,1,6.24,2,0
-32.61,9.7,3,3,5.12,2,0
-55.57,-16.67,1,1,5.32,2,0
-32.61,9.97,3,3,7.04,2,0
-55.55,-16.7,1,1,5.5,2,0
-32.62,10.14,3,3,8.62,2,0
-55.87,-16.47,1,1,4.86,2,0
-32.74,11.39,3,3,9.34,2,0
-56.04,-16.35,1,1,4.36,2,0
-32.78,12.01,3,3,10.82,2,0
-32.81,12.42,3,3,11.82,2,0
-56.25,-15.95,1,1,2.94,2,0
-56.15,-15.77,1,1,3.84,3,0
-32.79,12.58,3,3,10.66,3,0
-6.99,-18.3,4,1,1.14,3,0
-56.3,-14.78,1,1,5.36,3,0
-32.61,13.23,3,3,7.64,3,0
-6.03,-18.23,4,3,2.52,3,0
-56.32,-14.57,1,1,5.48,3,0
-32.64,13.24,3,3,8.28,3,0
-6.67,-18.25,5,1,1.22,3,0
-56.39,-13.54,1,1,3.9,3,0
-32.66,13.26,3,3,8.82,3,0
-6.93,-18.27,4,1,1.2,3,0
-56.35,-13.06,1,1,4.1,2,0
-32.92,13.6,3,3,10.26,2,0
-56.36,-13.06,1,1,4.08,2,0
-33.07,14.16,3,3,10.22,2,0
-33.16,14.45,3,3,10.08,3,0
-56.38,-13.31,1,1,3.4,3,0
-7.07,-18.2,4,1,0.74,3,0
-36.12,29.65,3,3,10.08,3,0
-56.37,-13.29,1,1,3.32,3,0
-7.09,-18.2,5,1,0.82,3,0
-36.21,30.15,3,3,9.44,2,0
-56.11,-12.94,1,1,4.68,2,0
-54.99,-12.83,1,1,5.14,3,0
-36.26,30.36,3,3,8.58,3,0
-7.43,-18.8,4,1,0.48,3,0
-36.26,30.37,3,3,8.52,2,0
-45.66,-13.47,1,1,5.64,2,0
-36.3,30.42,3,3,9.7,2,0
-45.31,-12.93,1,1,3.64,2,0
-36.58,30.56,3,3,10.36,2,0
-45.32,-12.92,1,1,3.64,2,0
-36.56,30.64,3,3,9.26,2,0
-45.97,-12.92,1,1,5.3,2,0
-46.34,-13.01,1,1,6.9,2,0
-36.85,30.96,3,3,7.7,2,0
-46.82,-13.04,1,1,8.54,2,0
-37.28,31.33,3,3,6.1,2,0
-46.91,-13.02,1,1,9.16,2,0
-37.45,31.47,3,3,4.9,2,0
-46.94,-13.0,1,1,9.16,3,0
-14.74,5.29,3,3,2.64,3,0
9.92,11.02,2,2,2.24,3,0
-47.16,-12.85,1,1,8.74,2,0
-13.8,4.34,3,2,3.2,2,0
-47.76,-12.39,1,1,8.46,2,0
-13.78,4.32,3,2,3.24,2,0
-48.35,-11.44,1,1,8.8,2,0
-13.73,4.28,3,2,3.12,2,0
-48.55,-11.38,1,1,10.64,3,0
10.14,12.21,2,2,1.06,3,0
-13.28,3.87,5,3,0.86,3,0
-48.78,-11.43,1,1,11.7,2,0
10.1,11.99,2,2,1.24,2,0
-49.12,-11.51,1,1,11.68,2,0
10.11,12.02,2,2,1.22,2,0
-49.44,-11.49,1,1,11.48,3,0
10.13,12.15,2,2,1.24,3,0
6.88,3.01,5,0,0.14,3,1
-49.74,-11.53,1,1,10.12,3,0
10.14,12.18,2,2,1.28,3,0
16.98,10.26,0,1,1.5,3,1
-49.88,-11.39,1,1,11.38,3,0
9.71,9.86,2,2,3.32,3,1
16.93,10.39,0,1,1.28,3,1
-49.95,-11.13,1,1,13.26,3,0
16.92,10.15,5,1,1.82,3,1
9.68,9.67,3,1,0.9,3,1
-49.96,-11.06,1,1,13.52,3,0
16.9,10.06,0,1,2.06,3,1
1.16,11.39,5,2,0.4,3,1
-50.37,-11.01,1,1,13.38,3,0
16.93,10.05,0,1,2.06,3,1
1.17,11.37,5,2,0.54,3,1
-50.81,-10.81,1,1,13.2,3,0
17.05,10.02,0,1,2.22,3,1
1.17,11.37,5,2,0.56,3,1
-50.83,-10.69,1,1,13.3,3,0
15.19,10.34,5,1,2.14,3,1
1.17,11.37,3,2,0.54,3,1
-50.71,-10.12,1,1,12.28,3,0
0.84,-5.35,5,3,1.12,3,0
15.31,10.41,0,1,1.82,3,1
-50.89,-9.99,1,1,10.68,3,0
1.07,-5.08,5,3,2.54,3,0
15.32,10.44,0,1,1.8,3,1
-51.16,-10.04,1,1,9.68,3,0
2.88,-37.01,4,4,3.66,3,0
15.75,11.16,0,1,1.94,3,1
-51.33,-10.08,1,1,8.88,4,0
0.05,-51.77,4,4,3.06,4,0
0.1,-5.96,5,3,1.4,4,0
5.39,2.84,0,2,0.02,4,1
-51.55,-9.99,1,1,7.46,3,0
0.38,-51.23,4,4,4.66,3,0
-0.03,-6.08,5,3,1.48,3,0
60.35,13.45,0,0,1.78,4,0
-51.61,-9.69,1,1,6.08,4,0
0.46,-51.13,4,4,4.72,4,0
-0.1,-6.23,5,3,1.2,4,0
60.67,13.04,0,0,3.38,4,0
0.62,-51.23,4,4,4.4,4,0
-51.63,-9.39,1,1,4.58,4,0
-0.15,-6.32,5,3,1.36,4,0
61.02,12.53,0,0,4.98,4,0
0.68,-51.21,4,4,4.42,4,0
-50.42,-8.74,1,1,4.1,4,0
-0.24,-6.97,5,1,0.32,4,0
61.11,12.33,0,0,6.34,3,0
0.71,-51.12,4,4,4.62,3,0
-50.15,-8.33,1,1,2.48,3,0
61.03,12.12,0,0,8.04,4,0
0.7,-50.6,4,4,5.74,4,0
0.53,1.67,1,1,0.36,4,0
3.64,1.7,5,3,0.28,4,1
60.84,11.88,0,0,9.26,3,0
0.84,-51.13,4,4,4.46,3,0
3.46,2.46,5,3,0.42,3,0
60.63,11.39,0,0,10.72,3,0
1.2,-51.48,4,4,3.24,3,0
51.02,21.96,5,0,0.44,3,1
60.52,11.18,0,0,12.16,3,0
1.67,-51.29,4,4,2.32,3,0
51.01,21.98,5,0,0.6,3,1
60.41,11.0,0,0,13.78,3,0
1.42,-49.77,4,4,1.34,3,0
51.01,21.97,5,0,0.58,3,1
60.27,10.74,0,0,15.16,2,0
51.01,21.97,5,0,0.62,2,1
60.13,10.31,0,0,14.98,2,0
51.03,21.94,5,0,0.72,2,1
59.96,9.72,0,0,15.74,1,0
59.86,9.01,0,0,15.78,1,0
59.93,8.79,0,0,15.88,1,0
60.03,8.45,0,0,15.54,1,0
60.17,8.26,0,0,15.46,1,0
60.21,7.94,0,0,15.48,1,0
60.3,7.67,0,0,15.46,1,0
60.37,7.4,0,0,15.48,1,0
60.14,7.29,0,0,15.54,1,0
59.76,7.21,0,0,15.52,1,0
59.46,7.2,0,0,15.52,1,0
59.15,7.05,0,0,15.52,1,0
58.9,7.04,0,0,15.42,1,0
58.59,7.15,0,0,15.98,1,0
58.27,7.23,0,0,15.98,1,0
57.89,7.47,0,0,15.98,1,0
57.54,7.64,0,0,15.98,1,0
57.05,7.85,0,0,15.98,1,0
56.85,8.03,0,0,15.98,1,0
56.79,8.25,0,0,15.88,1,0
56.75,8.46,0,0,15.84,1,0
56.51,8.78,0,0,15.5,1,0
56.49,9.06,0,0,15.6,1,0
56.58,9.35,0,0,15.36,1,0
56.64,9.65,0,0,15.16,1,0
56.62,10.05,0,0,15.24,1,0
56.61,10.4,0,0,15.64,1,0
56.58,10.75,0,0,15.64,1,0
56.54,11.05,0,0,15.66,1,0
56.35,11.26,0,0,15.66,1,0
56.24,11.47,0,0,15.66,1,0
56.0,11.5,0,0,15.88,1,0
55.55,11.63,0,0,15.82,1,0
55.16,11.88,0,0,15.9,1,0
54.86,11.9,0,0,15.9,1,0
54.47,11.85,0,0,15.9,1,0
54.17,11.81,0,0,15.9,1,0
54.01,11.44,0,0,15.88,1,0
54.0,11.17,0,0,15.98,1,0
53.82,11.02,0,0,15.98,1,0
53.78,10.64,0,0,15.98,1,0
53.77,10.47,0,0,15.98,1,0
53.61,10.09,0,0,15.98,1,0
53.45,9.93,0,0,15.18,1,0
53.21,9.79,0,0,15.16,1,0
52.96,9.74,0,0,15.16,1,0
52.7,9.69,0,0,15.16,1,0
52.48,9.85,0,0,15.16,1,0
52.04,10.09,0,0,15.18,1,0
51.78,10.26,0,0,15.18,1,0
51.33,10.53,0,0,15.18,1,0
51.11,10.63,0,0,14.06,1,0
51.08,10.69,0,0,12.72,1,0
50.99,10.94,0,0,13.52,1,0
50.83,11.15,0,0,12.36,1,0
50.64,11.45,0,0,10.78,2,0
4.29,1.86,5,4,0.44,2,0
50.42,11.74,0,0,9.16,2,0
2.59,1.47,5,4,2.04,2,0
50.14,11.93,0,0,7.56,2,0
-0.67,-35.7,5,4,2.28,2,0
49.8,12.06,0,0,5.96,2,0
-0.6,-36.08,4,4,3.96,2,0
49.36,12.21,0,0,4.36,2,0
-0.56,-36.35,4,4,5.56,2,0
47.02,1.04,0,0,2.78,2,0
-0.53,-36.81,4,4,7.08,2,0
47.01,1.04,0,0,2.26,2,0
-0.49,-37.39,4,4,8.6,2,0
47.02,1.04,0,0,2.04,2,0
-0.56,-38.05,4,4,10.16,2,0
40.8,6.46,0,0,1.8,2,0
-0.54,-38.15,4,4,9.3,2,0
41.03,6.31,0,0,3.2,2,0
-0.52,-38.14,4,4,9.4,2,0
41.1,6.26,0,0,3.84,2,0
-0.55,-38.21,4,4,8.86,2,0
41.6,5.94,0,0,5.42,2,0
-0.72,-38.45,4,4,7.22,2,0
41.97,5.74,0,0,6.52,2,0
-0.94,-38.73,4,4,6.2,2,0
42.19,5.65,0,0,8.08,2,0
-1.36,-39.21,4,4,4.58,2,0
42.66,5.48,0,0,9.68,2,0
-1.71,-39.59,4,4,3.4,2,0
42.88,5.33,0,0,11.28,2,0
-2.03,-39.95,4,4,2.08,2,0
42.86,5.27,0,0,11.46,2,0
-2.33,-40.31,4,0,0.9,2,0
43.03,5.26,0,0,12.24,2,0
40.26,0.31,5,0,2.06,2,1
43.36,5.11,0,0,11.54,2,0
40.95,0.34,5,0,2.78,2,1
43.57,5.11,0,0,11.84,2,0
40.94,0.35,5,0,2.76,2,1
43.84,5.13,0,0,12.54,2,0
40.93,0.34,5,0,2.76,2,1
44.18,5.27,0,0,12.56,2,0
40.99,0.35,5,0,2.74,2,1
44.54,5.56,0,0,13.12,2,0
41.62,0.44,4,0,2.2,2,1
44.83,5.83,0,0,13.54,2,0
41.63,0.45,4,0,2.2,2,1
45.18,6.15,0,0,13.44,2,0
41.66,0.43,4,0,2.14,2,1
45.58,6.46,0,0,13.3,2,0
41.67,0.43,4,0,2.16,2,1
45.7,6.49,0,0,14.24,2,0
42.46,0.23,4,0,1.08,2,1
46.0,6.6,0,0,14.66,2,0
42.87,0.14,4,0,0.6,2,1
46.05,6.62,0,0,14.34,2,0
0.37,3.17,5,1,0.42,2,0
46.23,6.66,0,0,13.16,2,0
0.84,3.54,5,1,0.76,2,0
46.77,6.83,0,0,13.28,2,0
1.04,3.44,5,1,0.76,2,0
47.18,7.03,0,0,13.28,2,0
1.28,3.28,5,1,0.78,2,0
47.53,7.26,0,0,13.28,2,0
1.36,3.11,5,1,0.78,2,0
47.77,7.45,0,0,13.18,2,0
1.7,2.96,5,1,0.86,2,0
47.99,7.64,0,0,12.94,2,0
1.8,2.92,5,1,0.92,2,0
48.46,8.14,0,0,12.78,2,0
2.14,3.11,5,1,0.92,2,0
48.62,8.56,0,0,12.82,2,0
2.31,3.25,5,1,0.96,2,0
48.67,8.78,0,0,13.14,2,0
2.46,3.37,5,1,0.94,2,0
48.61,8.88,0,0,14.74,2,0
3.24,3.52,5,1,0.48,2,0
48.51,8.92,0,0,15.64,1,0
48.18,9.34,0,0,15.64,1,0
47.92,9.66,0,0,15.64,1,0
47.73,9.71,0,0,15.64,1,0
47.35,9.82,0,0,15.62,1,0
47.22,9.87,0,0,14.98,1,0
46.43,9.91,0,0,15.06,1,0
46.18,9.98,0,0,13.38,1,0
45.83,10.01,0,0,11.8,2,0
3.84,0.54,5,4,0.72,2,0
45.58,10.09,0,0,10.2,2,0
3.54,0.33,5,4,0.74,2,0
45.42,10.16,0,0,8.88,2,0
3.47,0.32,5,4,0.82,2,0
44.93,10.19,0,0,7.32,2,0
3.33,0.28,5,4,0.84,2,0
44.46,10.2,0,0,5.76,2,0
1.32,-9.34,5,4,1.58,2,0
43.54,10.29,0,0,4.32,2,0
1.32,-9.34,5,4,2.04,2,0
42.86,10.42,0,0,2.68,2,0
1.86,-40.94,4,4,3.72,2,0
2.05,-40.79,4,4,5.18,2,0
42.81,10.41,0,0,1.46,2,0
2.34,-40.53,4,4,5.94,2,0
2.17,-7.26,5,4,0.82,2,0
2.58,-40.27,4,4,7.48,2,0
2.17,-7.27,5,4,0.86,2,0
2.78,-40.02,4,4,9.14,1,0
2.87,-39.82,4,4,10.78,1,0
3.17,-39.56,4,4,12.36,1,0
3.36,-39.49,4,4,13.26,2,0
14.44,3.27,5,1,0.42,2,0
3.37,-39.56,4,4,12.5,2,0
14.76,3.22,5,1,0.92,2,0
3.48,-39.41,4,4,13.08,2,0
15.73,3.07,5,1,1.64,2,0
3.78,-38.86,4,4,12.48,2,0
15.88,3.01,5,1,1.56,2,0
3.99,-38.57,4,4,12.58,2,0
15.89,3.01,5,1,1.56,2,0
4.38,-38.39,4,4,12.6,2,0
15.9,2.99,5,1,1.54,2,0
4.79,-38.49,4,4,12.0,2,0
15.9,3.01,5,1,1.6,2,0
5.03,-38.48,4,4,10.36,2,0
15.95,3.0,5,1,1.62,2,0
5.1,-38.51,4,4,8.62,2,0
17.52,4.08,5,1,3.32,2,0
5.58,-39.13,4,4,8.78,2,0
17.47,4.05,5,1,2.42,2,0
6.41,-40.53,4,4,9.42,2,0
17.9,4.33,5,1,2.2,2,0
6.56,-40.67,4,4,11.18,2,0
18.29,4.59,5,1,1.56,2,0
6.72,-40.92,4,4,11.98,2,0
19.5,5.12,5,1,0.8,2,0
6.82,-40.98,4,4,12.36,2,0
19.5,5.12,5,1,0.8,2,0
7.04,-41.21,4,4,12.38,2,0
19.47,5.12,5,1,0.78,2,0
7.46,-41.58,4,4,12.38,2,0
19.53,5.14,5,1,0.74,2,0
7.61,-41.65,4,4,13.5,2,0
18.69,5.09,5,1,0.34,2,0
7.81,-41.58,4,4,14.68,2,0
2.94,-1.01,5,1,0.1,2,0
7.9,-41.56,4,4,14.92,2,0
12.43,1.07,5,4,0.64,2,0
8.29,-41.5,4,4,14.62,2,0
12.4,1.06,5,4,0.56,2,0
8.67,-41.39,4,4,13.42,2,0
12.47,0.79,5,4,0.64,2,0
9.21,-41.21,4,4,13.42,2,0
12.51,0.77,5,4,0.66,2,0
9.53,-41.19,4,4,13.46,2,0
12.55,0.4,5,4,0.68,2,0
9.95,-41.15,4,4,13.5,2,0
12.51,0.35,5,4,0.68,2,0
10.06,-41.08,4,4,13.54,2,0
12.49,0.34,5,4,0.66,2,0
10.58,-41.0,4,4,13.54,2,0
12.51,0.37,5,4,0.64,2,0
10.87,-40.98,4,4,12.16,2,0
-6.24,-6.39,5,3,1.88,2,0
11.12,-40.91,4,4,10.66,2,0
-5.88,-6.12,5,4,3.0,2,0
11.13,-40.55,4,4,12.84,2,0
-6.89,-6.58,1,3,1.34,2,0
11.06,-40.19,4,4,13.04,2,0
-7.04,-6.8,1,3,1.26,2,0
10.99,-40.03,4,4,13.46,2,0
-7.11,-6.81,1,3,1.26,2,0
11.01,-39.47,4,4,13.36,2,0
-6.91,-6.9,1,3,1.26,2,0
11.05,-39.28,4,4,11.74,2,0
-6.54,-6.54,1,3,1.66,2,0
10.9,-38.89,4,4,11.78,2,0
-6.89,-7.04,1,3,1.24,2,0
10.87,-38.69,4,4,11.78,2,0
-6.85,-7.03,1,3,1.24,2,0
10.73,-38.34,4,4,11.9,2,0
-6.51,-6.94,1,3,1.4,2,0
10.49,-38.29,4,4,13.14,2,0
-1.59,1.56,5,4,1.6,2,1
10.31,-38.2,4,4,13.36,2,0
-1.6,1.58,5,4,1.6,2,1
9.59,-37.58,4,4,13.26,2,0
-1.55,1.55,5,4,1.6,2,1
9.46,-37.51,4,4,12.32,2,0
-2.47,0.94,5,4,2.5,2,1
9.23,-37.53,4,4,11.72,2,0
-2.5,0.91,5,4,3.62,2,1
8.81,-37.48,4,4,10.8,2,0
2.73,23.34,5,4,1.06,2,0
8.67,-37.61,4,4,12.38,2,0
2.7,23.45,5,4,1.04,2,0
8.56,-37.59,4,4,10.92,2,0
2.69,23.77,3,4,1.02,2,0
8.1,-37.99,4,4,10.52,2,0
2.78,23.82,5,4,0.98,2,0
8.04,-38.18,4,4,10.46,2,0
2.89,23.9,5,4,1.0,2,0
7.89,-38.4,4,4,10.88,2,0
3.15,23.85,5,4,1.02,2,0
7.88,-38.54,4,4,10.74,2,0
3.22,23.75,5,4,1.0,2,0
9.57,-43.46,4,4,10.78,2,0
3.24,23.68,3,4,1.0,2,0
9.63,-43.58,4,4,11.78,2,0
3.08,23.39,5,2,1.0,2,0
9.73,-43.67,4,4,12.38,3,0
3.4,23.23,2,2,0.88,3,0
5.8,1.74,5,2,0.06,3,0
10.61,-44.9,4,4,13.26,2,0
9.57,3.37,5,2,0.18,2,0
11.18,-45.5,4,4,13.3,2,0
9.54,3.35,5,2,0.18,2,0
11.28,-45.56,4,4,14.2,2,0
7.85,1.22,5,4,0.6,2,0
11.72,-45.91,4,4,14.18,2,0
7.8,1.5,5,4,0.62,2,0
11.94,-45.92,4,4,13.9,2,0
7.74,1.36,5,4,0.6,2,0
12.09,-45.87,4,4,13.6,2,0
7.25,0.58,5,1,0.58,2,0
12.1,-45.49,4,4,13.92,2,0
7.45,0.53,5,1,0.48,2,0
12.27,-45.4,4,4,12.34,2,0
7.82,0.56,5,1,0.4,2,0
12.1,-44.98,4,4,12.86,2,0
8.61,1.23,5,1,0.58,2,0
11.8,-44.53,4,4,13.16,2,0
7.93,0.5,5,1,0.44,2,0
11.45,-43.91,4,4,13.16,2,0
7.91,0.49,5,1,0.42,2,0
11.34,-43.49,4,4,13.2,2,0
8.04,0.42,5,1,0.4,2,0
11.3,-43.23,4,4,13.74,2,0
10.98,-0.41,5,1,0.74,2,1
11.54,-43.02,4,4,13.76,2,0
10.98,-0.41,5,1,0.72,2,1
12.02,-43.08,4,4,13.74,2,0
2.34,-0.72,5,1,0.26,2,0
12.24,-43.19,4,4,14.44,1,0
12.54,-43.35,4,4,14.7,1,0
12.75,-43.47,4,4,15.76,1,0
13.09,-43.63,4,4,15.14,2,0
26.69,-16.85,5,4,0.56,2,1
13.66,-43.8,4,4,15.22,2,0
26.72,-16.27,5,4,0.54,2,1
13.81,-43.56,4,4,15.18,2,0
26.71,-16.2,5,4,0.54,2,1
13.85,-43.26,4,4,15.2,2,0
26.65,-16.05,5,4,0.54,2,1
13.89,-43.13,4,4,14.8,2,0
26.53,-15.93,5,4,0.54,2,1
13.73,-42.71,4,4,14.88,2,0
26.31,-15.96,5,4,0.54,2,1
13.55,-42.38,4,4,14.6,2,0
26.19,-16.06,5,4,0.56,2,1
13.42,-42.2,4,4,14.62,2,0
26.17,-16.37,5,4,0.56,2,1
13.28,-41.93,4,4,14.4,2,0
26.23,-16.39,5,4,0.56,2,1
13.11,-41.42,4,4,14.36,2,0
26.15,-16.37,5,4,0.56,2,1
13.08,-41.16,4,4,15.06,1,0
13.13,-40.29,4,4,15.18,1,0
13.38,-39.9,4,4,15.2,1,0
13.55,-39.76,4,4,14.6,2,0
8.19,3.69,5,2,0.18,2,0
13.72,-39.71,4,4,13.26,2,0
10.96,20.57,2,2,1.88,2,0
13.84,-39.71,4,4,12.58,2,0
10.6,20.81,2,2,2.6,2,0
14.01,-39.74,4,4,11.8,2,0
10.52,21.06,2,2,2.9,2,0
14.41,-39.99,4,4,11.72,2,0
10.5,21.1,2,2,2.92,2,0
14.8,-40.36,4,4,11.5,2,0
10.47,21.11,2,2,2.92,2,0
15.06,-40.63,4,4,10.92,2,0
10.01,20.92,2,2,3.5,2,0
15.4,-41.1,4,4,9.96,2,0
9.89,20.86,2,2,3.6,2,0
16.07,-42.83,4,4,9.48,2,0
9.98,20.94,2,2,3.5,2,0
16.11,-43.19,4,4,9.42,2,0
10.17,21.21,2,2,3.28,2,0
16.32,-43.49,4,4,8.34,2,0
10.13,21.51,2,2,2.92,2,0
16.38,-43.61,4,4,7.92,2,0
9.2,1.86,5,3,0.92,2,0
16.47,-43.8,4,4,7.06,2,0
8.02,2.53,5,3,0.1,2,0
16.58,-43.98,4,4,6.82,3,0
-0.69,-9.5,2,3,1.92,3,1
5.8,1.75,5,0,0.02,3,0
16.66,-44.46,4,4,5.74,2,0
7.29,5.34,5,2,0.16,2,0
16.74,-44.62,4,4,4.96,2,0
11.5,-2.45,5,2,0.6,2,1
16.86,-44.87,4,4,3.38,2,0
11.5,-2.45,5,2,0.62,2,1
16.77,-45.32,4,4,2.4,2,0
7.32,5.36,5,0,0.26,2,0
2.82,-0.12,4,4,0.46,1,0
5.8,1.75,5,0,0.0,1,1

